Finite Volume and Partially Quenched QCD-like Effective Field Theories

We present a calculation of the meson masses, decay constants and quark-antiquark vacuum expectation value for the three generic QCD-like chiral symmetry breaking patterns $SU(N_F)\times SU(N_F)\to SU(N_F)_V$, $SU(N_F)\to SO(N_F)$ and $SU(2N_F)\to Sp(2 N_F)$ in the effective field theory for these cases. We extend the previous two-loop work to include effects of partial quenching and finite volume. The calculation has been performed using the quark flow technique. We reproduce the known infinite volume results in the unquenched case. The analytical results can be found in the supplementary material. Some examples of numerical results are given. The numerical programs for all cases are included in version 0.54 of the CHIRON package. The purpose of this work is the use in lattice extrapolations to zero mass for QCD-like and strongly interacting Higgs sector lattice calculations.

==> analyticalresults.txt <==
This file contains the form output for the QCDlike breaking patterns
SU(nf)xSU(nf)/SU(nf)  labeled SUN
SU(nf)/SO(nf)         labeled SON
SU(2nf)/Sp(2nf)       labeled SPN

This is referred to as SXN below.

A V is added at the end for the finite volume corrections
A PQ is added before the SXN for the partially quenched case.

For the equal mass case in infinite and volume and the finite volume corrections
For the partially quenched case with equal mass valence
 and equal mass sea quarks at infinite volume and the finite volume corrections

The integral notation is as in the paper and in Chiron but with the arguments
L and mu^2 suppressed.

The corrections are given in terms of lowest order masses and decay constants
with m11 denoting the lowest order mass of the pseudo-Goldstone boson
in the unquenched case. In the partially quenched case we denote m11 as the
lowest order mass squared of the pseudo-Goldstone boson consisting of valence
quarks and m44 the lowest order mass squared of the pseudo-Goldstone boson
consisting of sea quarks. m14=(m11+m44)/2

These are referred to with the label \chi_{ij} in the paper

Note that in the numerical programs the factors of F are included.

The expressions for the physical mass, unquenched and partially quenched, are:

m^2_phys = m11+(mp4SXNL+mp4SXNR+mp4SXNV)/F^2
              +(mp6SXNK+mp6SXNL+mp4SXNR+mp6SXNLV+mp6SXNRV)/F^4
m^2_phys = m11+(mp4PQSXNL+mp4PQSXNR+mp4PQSXNV)/F^2
              +(mp6PQSXNK+mp6PQSXNL+mp4PQSXNR+mp6PQSXNLV+mp6PQSXNRV)/F^4

For the decay constant we normalize to the lowest order values,
the normalization is discussed in the paper

F_phys = F_LO (1+(fp4SXNL+fp4SXNR+fp4SXNV)/F^2
              +(fp6SXNK+fp6SXNL+fp4SXNR+fp6SXNLV+fp6SXNRV)/F^4)
F_phys = F_LO (1+(fp4PQSXNL+fp4PQSXNR+fp4PQSXNV)/F^2
              +(fp6PQSXNK+fp6PQSXNL+fp4PQSXNR+fp6PQSXNLV+fp6PQSXNRV)/F^4)

For the vacuum expectation value we also normalize to the lowest order value
the normalization is discussed in the paper

v_phys = v_LO (1+(vp4SXNL+vp4SXNR+vp4SXNV)/F^2
              +(vp6SXNK+vp6SXNL+vp4SXNR+vp6SXNLV+vp6SXNRV)/F^4)
v_phys = v_LO (1+(vp4PQSXNL+vp4PQSXNR+vp4PQSXNV)/F^2
              +(vp6PQSXNK+vp6PQSXNL+vp4PQSXNR+vp6PQSXNLV+vp6PQSXNRV)/F^4)

The K parts for the SON and SPN case are simply polynomials, the Lagrangian
for these cases at NNLO has not been classified

For the SON and SPN case the infinite parts have been left in at NNLO,
1/epsb2 and 1/epsb1 correspond to the types of divergence that can occur
Set 1/epsb2=1/epsb1 to zero if you want to use these expressions for
numerics.

For references, see the paper

############################################################################
SUN mass
############################################################################

   mp4SUNL =
       + 16*m11^2*L8r + 16*m11^2*L6r*nf - 8*m11^2*L5r - 8*m11^2*L4r*nf;

   mp4SUNR =
       + Ab(m11) * (  - m11*nf^-1 );

   mp6SUNK =
       + 32*m11^3*KK40*nf + 32*m11^3*KK39 + 48*m11^3*KK27*nf^2 + 48*m11^3*KK26
         *nf + 48*m11^3*KK25 - 16*m11^3*KK23 - 16*m11^3*KK22*nf^2 - 16*m11^3*
         KK21*nf - 16*m11^3*KK20*nf - 16*m11^3*KK19 - 32*m11^3*KK18*nf - 32*
         m11^3*KK17;

   mp6SUNL =
       + pi16 * ( 16*m11^3*L8r*nf^-1 + 16*m11^3*L6r - 8*m11^3*L5r*nf^-1 - 8*
         m11^3*L4r - 4*m11^3*L3r*nf^-1 + 2*m11^3*L3r*nf + 2*m11^3*L2r*nf^2 + 4
         *m11^3*L1r - 4*m11^3*L0r*nf^-1 + 4*m11^3*L0r*nf )

       + Ab(m11) * (  - 80*m11^2*L8r*nf^-1 + 32*m11^2*L8r*nf + 40*m11^2*L5r*
         nf^-1 - 16*m11^2*L5r*nf - 24*m11^2*L3r*nf^-1 + 20*m11^2*L3r*nf - 24*
         m11^2*L0r*nf^-1 + 8*m11^2*L0r*nf - 8*( - 5 + 2*nf^2)*m11^2*L4r + 16*(
          - 1 + nf)*(1 + nf)*m11^2*L6r + 8*( - 1 + 2*nf^2)*m11^2*L1r + 4*(4 + 
         nf^2)*m11^2*L2r )

       - 128*m11^3*L5r*L8r - 128*m11^3*L5r*L6r*nf + 64*m11^3*L5r^2 - 128*m11^3
         *L4r*L8r*nf - 128*m11^3*L4r*L6r*nf^2 + 128*m11^3*L4r*L5r*nf + 64*
         m11^3*L4r^2*nf^2;

   mp6SUNR =
       + pi16^2 * ( 3/4*m11^3*nf^-2 + 1/384*( - 96 + 169*nf^2)*m11^3 )

       + Ab(m11)*pi16 * ( 4*m11^2*nf^-2 + 1/48*( - 80 + 57*nf^2)*m11^2 )

       + Ab(m11)^2 * ( 9/2*m11*nf^-2 + 1/8*( - 4 + 3*nf^2)*m11 );

   mp4PQSUNL =
       + 16*m11*m44*L6r*nf - 8*m11*m44*L4r*nf + 16*m11^2*L8r - 8*m11^2*L5r;

   mp4PQSUNR =
       + pi16 * (  - (m44 - m11)*m11*nf^-1 )

       + Ab(m11) * ( (m44 - 2*m11)*nf^-1 );

   mp6PQSUNK =
       + 48*m11*m44^2*KK27*nf^2 - 16*m11*m44^2*KK22*nf^2 - 16*m11*m44^2*KK21*
         nf + 32*m11^2*m44*KK40*nf - 16*m11^2*m44*KK20*nf - 32*m11^2*m44*KK18*
         nf + 32*m11^3*KK39 + 48*m11^3*KK25 - 16*m11^3*KK23 - 16*m11^3*KK19 - 
         32*m11^3*KK17 + 16*(m44 + 2*m11)*m11*m44*KK26*nf;

   mp6PQSUNL =
       + pi16 * ( 4*m11^3*L1r - 16*(m44 - m11)*(m44 - m11)*m11*L7r + 1/2*(m44
          + m11)*(m44 + m11)*m11*L3r*nf + (m44 + m11)*(m44 + m11)*m11*L0r*nf
          - 16*(3*m44 - 4*m11)*m11*m44*L6r + 8*(4*m44 - 5*m11)*m11*m44*L4r - 4
         *(4*m44 - 3*m11)*m11^2*L3r*nf^-1 - 4*(4*m44 - 3*m11)*m11^2*L0r*nf^-1
          + 8*(7*m44 - 8*m11)*m11^2*L5r*nf^-1 + 2*( - m44^2 + m44^2*nf^2 + 
         m11^2)*m11*L2r - 16*(m44^2 + 5*m11*m44 - 7*m11^2)*m11*L8r*nf^-1 )

       + Ab(m11) * ( 20*m11^2*L2r + 8*m11^2*L1r - 24*(m44 - 2*m11)*m44*L4r + 
         16*(m44 - m11)*(m44 - 3*m11)*L7r + 32*(m44 - m11)*(m44 - m11)*L6r + 
         24*(2*m44 - 3*m11)*m11*L3r*nf^-1 + 24*(2*m44 - 3*m11)*m11*L0r*nf^-1
          - 8*(8*m44 - 13*m11)*m11*L5r*nf^-1 + 16*(m44^2 + 4*m11*m44 - 10*
         m11^2)*L8r*nf^-1 )

       + Ab(m14) * ( 16*(m44 + m11)*m11*L8r*nf - 8*(m44 + m11)*m11*L5r*nf + 10
         *(m44 + m11)*m11*L3r*nf + 4*(m44 + m11)*m11*L0r*nf )

       + Ab(m44) * ( 16*( - 1 + nf)*(1 + nf)*m11*m44*L6r - 16*( - 1 + nf)*(1
          + nf)*m11*m44*L4r + 4*( - 1 + nf)*(1 + nf)*m11*m44*L2r + 16*( - 1 + 
         nf)*(1 + nf)*m11*m44*L1r )

       - 128*m11*m44^2*L4r*L6r*nf^2 + 64*m11*m44^2*L4r^2*nf^2 - 128*m11^2*m44*
         L5r*L6r*nf - 128*m11^2*m44*L4r*L8r*nf + 128*m11^2*m44*L4r*L5r*nf - 
         128*m11^3*L5r*L8r + 64*m11^3*L5r^2;

   mp6PQSUNR =
       + pi16^2 * (  - 1/48*( - m44 + m44*nf + 3*m11)*(m44 + m44*nf - 3*m11)*
         m11*pi^2 + 1/3*(m44 - m11)*m11^2*pi^2*nf^-2 - 1/4*(m44*nf^2 - 4*m11
          + m11*nf^2)*m11*m14 - 1/24*(m44*nf^2 - 4*m11 + m11*nf^2)*m11*m14*
         pi^2 - 1/576*( - 54*m44^2 - 3*m44^2*nf^2 + 396*m11*m44 - 26*m11*m44*
         nf^2 - 702*m11^2 + 4*m11^2*nf^2)*m11 + 3/4*(2*m44^2 - 4*m11*m44 + 3*
         m11^2)*m11*nf^-2 )

       + Ab(m11)*pi16 * ( 1/12*(15*m44 - 17*m11)*m11 - (2*m44^2 - 6*m11*m44 + 
         m11^2)*nf^-2 )

       + Ab(m11)^2 * ( 1/2*m11^-1*m44^2*nf^-2 - (2*m44 - 7*m11)*nf^-2 - 1/8*(6
         *m44 - 25*m11) )

       + Ab(m11)*Ab(m14) * (  - 2*m44 )

       + Ab(m11)*Ab(m44) * (  - m44*nf^-2 + m44 )

       + Ab(m14)*pi16 * ( 1/3*(6 + nf^2)*m11*m44 )

       + Ab(m14)^2 * (  - 1/4*m11*nf^2 - 1/4*(m44*nf^2 - 4*m11 + m11*nf^2)*m11
         *m14^-1 )

       + Ab(m44)*pi16 * ( m11*m44*nf^-2 - m11*m44 )

       + Ab(m44)^2 * (  - 1/8*( - 1 + nf)*(1 + nf)*m11 )

       + hh(1,m11,m14,m14,m11) * ( 1/4*(m44 - 4*m11)*m11 )

       + hh(1,m44,m14,m14,m11) * ( 1/4*( - 1 + nf)*(1 + nf)*m11*m44 )

       + hh(2,m11,m11,m11,m11) * (  - 4*(m44 - m11)*m11^2*nf^-2 )

       + hh(2,m11,m14,m14,m11) * ( 5/4*(m44 - m11)*m11^2 )

       + hh(5,m11,m11,m11,m11) * ( 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1(2,m11,m14,m14,m11) * (  - 2*(m44 - m11)*m11^2 )

       + hh21(1,m11,m14,m14,m11) * ( 3/4*m11^2 )

       + hh21(1,m44,m14,m14,m11) * ( 3/4*( - 1 + nf)*(1 + nf)*m11^2 )

       + hh21(2,m11,m14,m14,m11) * ( 3/4*(m44 - m11)*m11^2 );

   mp4SUNV =
       + AbV(m11) * (  - m11*nf^-1 );

   mp6SUNLV =
       + AbV(m11) * (  - 64*m11^2*L8r*nf^-1 + 32*m11^2*L8r*nf + 16*m11^2*L6r*
         nf^2 + 32*m11^2*L5r*nf^-1 - 16*m11^2*L5r*nf - 24*m11^2*L3r*nf^-1 + 20
         *m11^2*L3r*nf - 24*m11^2*L0r*nf^-1 + 8*m11^2*L0r*nf - 16*( - 2 + nf^2
         )*m11^2*L4r + 8*( - 1 + 2*nf^2)*m11^2*L1r + 4*(4 + nf^2)*m11^2*L2r )

       + BbV(m11) * (  - 16*m11^3*L8r*nf^-1 - 16*m11^3*L6r + 8*m11^3*L5r*nf^-1
          + 8*m11^3*L4r )

       + A23bV(m11) * ( 24*m11*L3r*nf^-1 - 12*m11*L3r*nf - 12*m11*L2r*nf^2 - 
         24*m11*L1r + 24*m11*L0r*nf^-1 - 24*m11*L0r*nf );

   mp6SUNRV =
       + Ab(m11)*AbV(m11) * ( 2*m11*nf^-2 - 1/2*( - 2 + nf^2)*m11 )

       + Ab(m11)*BbV(m11) * ( m11^2*nf^-2 )

       + AbV(m11)*pi16 * (  - m11^2*nf^-2 + 1/3*m11^2*nf^2 )

       + AbV(m11)^2 * ( 1/2*m11*nf^-2 - 1/4*( - 2 + nf^2)*m11 )

       + AbV(m11)*BbV(m11) * ( m11^2*nf^-2 )

       + hhV(1,m11,m11,m11,m11) * ( 2*m11^2*nf^-2 + 1/12*( - 8 + 3*nf^2)*m11^2
          )

       + hh21V(1,m11,m11,m11,m11) * ( 3/4*m11^2*nf^2 )

       + hh27V(1,m11,m11,m11,m11) * (  - 3/4*m11*nf^2 );

   mp4PQSUNV =
       + AbV(m11) * (  - m11*nf^-1 )

       + BbV(m11) * ( (m44 - m11)*m11*nf^-1 );

   mp6PQSUNLV =
       + AbV(m11) * ( 16*m11*m44*L4r - 64*m11^2*L8r*nf^-1 + 20*m11^2*L2r + 8*
         m11^2*L1r - 16*(m44 - 3*m11)*m11*L5r*nf^-1 - 16*(m44 - 2*m11)*m11*L6r
          + 24*(m44 - 2*m11)*m11*L3r*nf^-1 + 24*(m44 - 2*m11)*m11*L0r*nf^-1 - 
         32*(m44 - m11)*m11*L7r )

       + AbV(m14) * ( 16*(m44 + m11)*m11*L8r*nf - 8*(m44 + m11)*m11*L5r*nf + 
         10*(m44 + m11)*m11*L3r*nf + 4*(m44 + m11)*m11*L0r*nf )

       + AbV(m44) * ( 16*( - 1 + nf)*(1 + nf)*m11*m44*L6r - 16*( - 1 + nf)*(1
          + nf)*m11*m44*L4r + 4*( - 1 + nf)*(1 + nf)*m11*m44*L2r + 16*( - 1 + 
         nf)*(1 + nf)*m11*m44*L1r )

       + BbV(m11) * ( 24*(m44 - m11)*m11^2*L3r*nf^-1 + 24*(m44 - m11)*m11^2*
         L0r*nf^-1 + 16*(m44 - m11)*(m44 - m11)*m11*L7r + 16*(2*m44 - 3*m11)*
         m11*m44*L6r - 8*(3*m44 - 4*m11)*m11*m44*L4r - 8*(6*m44 - 7*m11)*m11^2
         *L5r*nf^-1 + 16*(m44^2 + 4*m11*m44 - 6*m11^2)*m11*L8r*nf^-1 )

       + CbV(m11) * ( 32*(m44 - m11)*m11^2*m44*L6r - 16*(m44 - m11)*m11^2*m44*
         L4r + 32*(m44 - m11)*m11^3*L8r*nf^-1 - 16*(m44 - m11)*m11^3*L5r*nf^-1
          )

       + A23bV(m11) * ( 24*m11*L3r*nf^-1 - 12*m11*L2r - 24*m11*L1r + 24*m11*
         L0r*nf^-1 )

       + A23bV(m14) * (  - 12*m11*L3r*nf - 24*m11*L0r*nf )

       + A23bV(m44) * (  - 12*( - 1 + nf)*(1 + nf)*m11*L2r )

       + B23bV(m11) * (  - 24*(m44 - m11)*m11*L3r*nf^-1 - 24*(m44 - m11)*m11*
         L0r*nf^-1 );

   mp6PQSUNRV =
       + Ab(m11)*AbV(m11) * ( 2*m11 - (m44 - 4*m11)*nf^-2 )

       + Ab(m11)*AbV(m14) * (  - 2*m44 )

       + Ab(m11)*AbV(m44) * (  - m44*nf^-2 + m44 )

       + Ab(m11)*BbV(m11) * ( m11^2 + (m44^2 - 7*m11*m44 + 8*m11^2)*nf^-2 )

       + Ab(m11)*CbV(m11) * ( 2*(m44 - m11)*(m44 - 2*m11)*m11*nf^-2 )

       + Ab(m14)*AbV(m14) * (  - 1/2*m11*nf^2 )

       + Ab(m14)*BbV(m11) * (  - 2*m11*m44 )

       + Ab(m44)*BbV(m11) * (  - m11*m44*nf^-2 + m11*m44 )

       + AbV(m11)*pi16 * (  - m11^2 + 2*(m44 - 2*m11)*m11*nf^-2 )

       + AbV(m11)^2 * ( 1/2*m11*nf^-2 + 1/2*m11 )

       + AbV(m11)*BbV(m11) * ( m11^2 - (m44 - 3*m11)*m11*nf^-2 )

       + AbV(m11)*CbV(m11) * (  - 2*(m44 - m11)*m11^2*nf^-2 )

       + AbV(m14)*pi16 * ( 1/3*(6 + nf^2)*m11*m44 )

       + AbV(m14)^2 * (  - 1/4*m11*nf^2 )

       + AbV(m14)*BbV(m11) * (  - 2*m11*m44 )

       + AbV(m44)*pi16 * ( m11*m44*nf^-2 - m11*m44 )

       + AbV(m44)*BbV(m11) * (  - m11*m44*nf^-2 + m11*m44 )

       + BbV(m11)*pi16 * (  - 2*(m44 - m11)*(m44 - 3*m11)*m11*nf^-2 )

       + BbV(m11)^2 * ( 1/2*(m44 - m11)*(m44 - 5*m11)*m11*nf^-2 )

       + BbV(m11)*CbV(m11) * ( 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + CbV(m11)*pi16 * (  - 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hhV(1,m11,m11,m11,m11) * ( 2*m11^2*nf^-2 + 1/3*m11^2 )

       + hhV(1,m11,m14,m14,m11) * ( 1/4*(m44 - 4*m11)*m11 )

       + hhV(1,m44,m14,m14,m11) * ( 1/4*( - 1 + nf)*(1 + nf)*m11*m44 )

       + hhV(2,m11,m11,m11,m11) * (  - 4*(m44 - m11)*m11^2*nf^-2 )

       + hhV(2,m11,m14,m14,m11) * ( 5/4*(m44 - m11)*m11^2 )

       + hhV(5,m11,m11,m11,m11) * ( 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1V(2,m11,m14,m14,m11) * (  - 2*(m44 - m11)*m11^2 )

       + hh21V(1,m11,m14,m14,m11) * ( 3/4*m11^2 )

       + hh21V(1,m44,m14,m14,m11) * ( 3/4*( - 1 + nf)*(1 + nf)*m11^2 )

       + hh21V(2,m11,m14,m14,m11) * ( 3/4*(m44 - m11)*m11^2 )

       + hh27V(1,m11,m14,m14,m11) * (  - 3/4*m11 )

       + hh27V(1,m44,m14,m14,m11) * (  - 3/4*( - 1 + nf)*(1 + nf)*m11 )

       + hh27V(2,m11,m14,m14,m11) * (  - 3/4*(m44 - m11)*m11 );

############################################################################
SUN decay
############################################################################

   fp4SUNL =
       + 4*m11*L5r + 4*m11*L4r*nf;

   fp4SUNR =
       + Ab(m11) * ( 1/2*nf );

   fp6SUNK =
       + 8*m11^2*KK23 + 8*m11^2*KK22*nf^2 + 8*m11^2*KK21*nf + 8*m11^2*KK20*nf
          + 8*m11^2*KK19;

   fp6SUNL =
       + pi16 * (  - 8*m11^2*L8r*nf - 8*m11^2*L6r*nf^2 + 4*m11^2*L5r*nf + 4*
         m11^2*L4r*nf^2 + 2*m11^2*L3r*nf^-1 - m11^2*L3r*nf - m11^2*L2r*nf^2 - 
         2*m11^2*L1r + 2*m11^2*L0r*nf^-1 - 2*m11^2*L0r*nf )

       + Ab(m11) * ( 8*m11*L8r*nf + 8*m11*L6r*nf^2 - 4*m11*L5r*nf^-1 - 2*m11*
         L5r*nf + 12*m11*L3r*nf^-1 - 10*m11*L3r*nf + 12*m11*L0r*nf^-1 - 4*m11*
         L0r*nf - 4*( - 1 + 2*nf^2)*m11*L1r - 2*(2 + nf^2)*m11*L4r - 2*(4 + 
         nf^2)*m11*L2r )

       - 8*m11^2*L5r^2 - 16*m11^2*L4r*L5r*nf - 8*m11^2*L4r^2*nf^2;

   fp6SUNR =
       + pi16^2 * ( 7/8*m11^2*nf^-2 + 1/768*( - 224 + nf^2)*m11^2 )

       + Ab(m11)*pi16 * (  - 1/2*m11*nf^-2 - 1/96*( - 64 + 59*nf^2)*m11 )

       + Ab(m11)^2 * (  - 1/16*(8 + 3*nf^2) );

   fp4PQSUNL =
       + 4*m44*L4r*nf + 4*m11*L5r;

   fp4PQSUNR =
       + Ab(m14) * ( 1/2*nf );

   fp6PQSUNK =
       + 8*m44^2*KK22*nf^2 + 8*m44^2*KK21*nf + 8*m11*m44*KK20*nf + 8*m11^2*
         KK23 + 8*m11^2*KK19;

   fp6PQSUNL =
       + pi16 * (  - 2*m11^2*L1r - 4*(m44 - m11)*m11*L5r*nf^-1 - 4*(m44 + m11)
         *m44*L6r*nf^2 + 2*(m44 + m11)*m44*L4r*nf^2 - 2*(m44 + m11)*(m44 + m11
         )*L8r*nf + (m44 + m11)*(m44 + m11)*L5r*nf - 1/4*(m44 + m11)*(m44 + 
         m11)*L3r*nf - 1/2*(m44 + m11)*(m44 + m11)*L0r*nf + 2*(4*m44 - 3*m11)*
         m11*L3r*nf^-1 + 2*(4*m44 - 3*m11)*m11*L0r*nf^-1 - ( - m44^2 + m44^2*
         nf^2 + m11^2)*L2r )

       + Ab(m11) * (  - 10*m11*L2r - 4*m11*L1r + 4*(m44 - 2*m11)*L5r*nf^-1 - 
         12*(2*m44 - 3*m11)*L3r*nf^-1 - 12*(2*m44 - 3*m11)*L0r*nf^-1 )

       + Ab(m14) * (  - 2*m44*L4r*nf^2 + 2*m11*L5r*nf + 4*(m44 + m11)*m14^-1*
         m44*L6r*nf^2 - 2*(m44 + m11)*m14^-1*m44*L4r*nf^2 - 5*(m44 + m11)*L3r*
         nf - 2*(m44 + m11)*L0r*nf + 2*(m44 + m11)*(m44 + m11)*m14^-1*L8r*nf
          - (m44 + m11)*(m44 + m11)*m14^-1*L5r*nf )

       + Ab(m44) * ( 4*( - 1 + nf)*(1 + nf)*m44*L4r - 2*( - 1 + nf)*(1 + nf)*
         m44*L2r - 8*( - 1 + nf)*(1 + nf)*m44*L1r )

       - 8*m44^2*L4r^2*nf^2 - 16*m11*m44*L4r*L5r*nf - 8*m11^2*L5r^2;

   fp6PQSUNR =
       + pi16^2 * ( 1/8*m14*m44*nf^2 + 1/48*m14*m44*pi^2*nf^2 + 7/8*m11^2*
         nf^-2 + 1/96*( - m44 + m44*nf + m11)*(m44 + m44*nf - m11)*pi^2 - 1/
         384*(18*m44^2 + m44^2*nf^2 - 36*m11*m44 + 20*m11*m44*nf^2 - 38*m11^2)
          )

       + Ab(m11)*pi16 * (  - 1/2*m11*nf^-2 + 1/24*(3*m44 + 7*m11) )

       + Ab(m11)^2 * (  - 1/16 + 1/8*m11^-1*m44 )

       + Ab(m11)*Ab(m14) * (  - 1/4*(m44 + m11)*m14^-1 )

       + Ab(m14)*pi16 * (  - 1/24*(4*m44 + m11)*nf^2 )

       + Ab(m14)^2 * ( 1/8*m14^-1*m44*nf^2 )

       + Ab(m44)^2 * ( 1/16*( - 1 + nf)*(1 + nf) )

       + hh(1,m11,m14,m14,m11) * (  - 1/8*m44 )

       + hh(1,m44,m14,m14,m11) * (  - 1/8*( - 1 + nf)*(1 + nf)*m44 )

       + hh(2,m11,m14,m14,m11) * (  - 5/36*(m44 - m11)*m11 )

       + hh1(2,m11,m14,m14,m11) * ( 1/72*(m44 - m11)*m11 )

       + hh1(3,m14,m11,m14,m11) * ( 1/36*(m44 - m11)*m11 )

       + hhd(1,m11,m14,m14,m11) * ( 1/8*(m44 - 4*m11)*m11 )

       + hhd(1,m44,m14,m14,m11) * ( 1/8*( - 1 + nf)*(1 + nf)*m11*m44 )

       + hhd(2,m11,m11,m11,m11) * (  - 2*(m44 - m11)*m11^2*nf^-2 )

       + hhd(2,m11,m14,m14,m11) * ( 5/8*(m44 - m11)*m11^2 )

       + hhd(5,m11,m11,m11,m11) * ( (m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1d(2,m11,m14,m14,m11) * (  - (m44 - m11)*m11^2 )

       + hh21d(1,m11,m14,m14,m11) * ( 3/8*m11^2 )

       + hh21d(1,m44,m14,m14,m11) * ( 3/8*( - 1 + nf)*(1 + nf)*m11^2 )

       + hh21d(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11)*m11^2 );

   fp4SUNV =
       + AbV(m11) * ( 1/2*nf );

   fp6SUNLV =
       + AbV(m11) * (  - 4*m11*L5r*nf^-1 + 2*m11*L5r*nf + 12*m11*L3r*nf^-1 - 
         10*m11*L3r*nf + 12*m11*L0r*nf^-1 - 4*m11*L0r*nf + 2*( - 2 + nf^2)*m11
         *L4r - 4*( - 1 + 2*nf^2)*m11*L1r - 2*(4 + nf^2)*m11*L2r )

       + BbV(m11) * ( 8*m11^2*L8r*nf + 8*m11^2*L6r*nf^2 - 4*m11^2*L5r*nf - 4*
         m11^2*L4r*nf^2 )

       + A23bV(m11) * (  - 12*L3r*nf^-1 + 6*L3r*nf + 6*L2r*nf^2 + 12*L1r - 12*
         L0r*nf^-1 + 12*L0r*nf );

   fp6SUNRV =
       + Ab(m11)*AbV(m11) * (  - 1/2 )

       + Ab(m11)*BbV(m11) * (  - 1/2*m11 )

       + AbV(m11)*pi16 * (  - 1/24*( - 12 + 5*nf^2)*m11 )

       + AbV(m11)*BbV(m11) * (  - 1/2*m11 )

       + hhV(1,m11,m11,m11,m11) * (  - 1/8*m11*nf^2 )

       + hh27V(1,m11,m11,m11,m11) * ( 3/8*nf^2 )

       + hhdV(1,m11,m11,m11,m11) * ( m11^2*nf^-2 + 1/24*( - 8 + 3*nf^2)*m11^2
          )

       + hh21dV(1,m11,m11,m11,m11) * ( 3/8*m11^2*nf^2 )

       + hh27dV(1,m11,m11,m11,m11) * (  - 3/8*m11*nf^2 );

   fp4PQSUNV =
       + AbV(m14) * ( 1/2*nf );

   fp6PQSUNLV =
       + AbV(m11) * (  - 4*m11*L5r*nf^-1 - 10*m11*L2r - 4*m11*L1r - 12*(m44 - 
         2*m11)*L3r*nf^-1 - 12*(m44 - 2*m11)*L0r*nf^-1 )

       + AbV(m14) * (  - 2*m44*L4r*nf^2 + 2*m11*L5r*nf - 5*(m44 + m11)*L3r*nf
          - 2*(m44 + m11)*L0r*nf )

       + AbV(m44) * ( 4*( - 1 + nf)*(1 + nf)*m44*L4r - 2*( - 1 + nf)*(1 + nf)*
         m44*L2r - 8*( - 1 + nf)*(1 + nf)*m44*L1r )

       + BbV(m11) * ( 4*(m44 - m11)*m11*L5r*nf^-1 - 12*(m44 - m11)*m11*L3r*
         nf^-1 - 12*(m44 - m11)*m11*L0r*nf^-1 )

       + BbV(m14) * ( 4*(m44 + m11)*m44*L6r*nf^2 - 2*(m44 + m11)*m44*L4r*nf^2
          + 2*(m44 + m11)*(m44 + m11)*L8r*nf - (m44 + m11)*(m44 + m11)*L5r*nf
          )

       + A23bV(m11) * (  - 12*L3r*nf^-1 + 6*L2r + 12*L1r - 12*L0r*nf^-1 )

       + A23bV(m14) * ( 6*L3r*nf + 12*L0r*nf )

       + A23bV(m44) * ( 6*( - 1 + nf)*(1 + nf)*L2r )

       + B23bV(m11) * ( 12*(m44 - m11)*L3r*nf^-1 + 12*(m44 - m11)*L0r*nf^-1 );

   fp6PQSUNRV =
       + Ab(m11)*BbV(m14) * (  - 1/4*(m44 + m11) )

       + Ab(m14)*AbV(m11) * (  - 1/4*(m44 + m11)*m14^-1 )

       + AbV(m11)*pi16 * ( 1/4*(m44 + m11) )

       + AbV(m11)*BbV(m14) * (  - 1/4*(m44 + m11) )

       + AbV(m14)*pi16 * (  - 1/24*(4*m44 + m11)*nf^2 )

       + hhV(1,m11,m14,m14,m11) * (  - 1/8*m44 )

       + hhV(1,m44,m14,m14,m11) * (  - 1/8*( - 1 + nf)*(1 + nf)*m44 )

       + hhV(2,m11,m14,m14,m11) * (  - 5/36*(m44 - m11)*m11 )

       + hh1V(2,m11,m14,m14,m11) * ( 1/72*(m44 - m11)*m11 )

       + hh1V(3,m14,m11,m14,m11) * ( 1/36*(m44 - m11)*m11 )

       + hh27V(1,m11,m14,m14,m11) * ( 3/8 )

       + hh27V(1,m44,m14,m14,m11) * ( 3/8*( - 1 + nf)*(1 + nf) )

       + hh27V(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11) )

       + hhdV(1,m11,m11,m11,m11) * ( m11^2*nf^-2 + 1/6*m11^2 )

       + hhdV(1,m11,m14,m14,m11) * ( 1/8*(m44 - 4*m11)*m11 )

       + hhdV(1,m44,m14,m14,m11) * ( 1/8*( - 1 + nf)*(1 + nf)*m11*m44 )

       + hhdV(2,m11,m11,m11,m11) * (  - 2*(m44 - m11)*m11^2*nf^-2 )

       + hhdV(2,m11,m14,m14,m11) * ( 5/8*(m44 - m11)*m11^2 )

       + hhdV(5,m11,m11,m11,m11) * ( (m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1dV(2,m11,m14,m14,m11) * (  - (m44 - m11)*m11^2 )

       + hh21dV(1,m11,m14,m14,m11) * ( 3/8*m11^2 )

       + hh21dV(1,m44,m14,m14,m11) * ( 3/8*( - 1 + nf)*(1 + nf)*m11^2 )

       + hh21dV(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11)*m11^2 )

       + hh27dV(1,m11,m14,m14,m11) * (  - 3/8*m11 )

       + hh27dV(1,m44,m14,m14,m11) * (  - 3/8*( - 1 + nf)*(1 + nf)*m11 )

       + hh27dV(2,m11,m14,m14,m11) * (  - 3/8*(m44 - m11)*m11 );

############################################################################
SUN vev
############################################################################

   vp4SUNL =
       + 4*m11*H2r + 8*m11*L8r + 16*m11*L6r*nf;

   vp4SUNR =
       + Ab(m11) * (  - nf^-1 + nf );

   vp6SUNK =
       + 48*m11^2*KK27*nf^2 + 48*m11^2*KK26*nf + 48*m11^2*KK25;

   vp6SUNL =
       + pi16 * ( 16*m11^2*L8r*nf^-1 - 16*m11^2*L8r*nf - 8*m11^2*L5r*nf^-1 + 8
         *m11^2*L5r*nf - 16*( - 1 + nf)*(1 + nf)*m11^2*L6r + 8*( - 1 + nf)*(1
          + nf)*m11^2*L4r )

       + Ab(m11) * (  - 48*m11*L8r*nf^-1 + 48*m11*L8r*nf + 24*m11*L5r*nf^-1 - 
         24*m11*L5r*nf + 48*( - 1 + nf)*(1 + nf)*m11*L6r - 24*( - 1 + nf)*(1
          + nf)*m11*L4r );

   vp6SUNR =
       + Ab(m11)*pi16 * (  - m11*nf^-2 + m11 )

       + Ab(m11)^2 * (  - 3/2 + 3/2*nf^-2 );

   vp4PQSUNL =
       + 16*m44*L6r*nf + 4*m11*H2r + 8*m11*L8r;

   vp4PQSUNR =
       + pi16 * (  - (m44 - m11)*nf^-1 )

       + Ab(m11) * ( m11^-1*m44*nf^-1 - 2*nf^-1 )

       + Ab(m14) * ( nf );

   vp6PQSUNK =
       + 48*m44^2*KK27*nf^2 + 48*m11^2*KK25 + 16*(m44 + 2*m11)*m44*KK26*nf;

   vp6PQSUNL =
       + pi16 * (  - 16*(m44 - m11)*(m44 - m11)*L7r - 4*(m44 + m11)*(m44 + m11
         )*L8r*nf + 2*(m44 + m11)*(m44 + m11)*L5r*nf + 8*(5*m44 - 6*m11)*m11*
         L5r*nf^-1 - 8*(6*m44 + m44*nf^2 - 8*m11 + m11*nf^2)*m44*L6r + 4*(6*
         m44 + m44*nf^2 - 8*m11 + m11*nf^2)*m44*L4r - 16*(m44^2 + 3*m11*m44 - 
         5*m11^2)*L8r*nf^-1 )

       + Ab(m11) * ( 16*m11^-1*m44^2*L8r*nf^-1 + 16*m11^-1*m44^2*L7r + 32*
         m11^-1*m44^2*L6r - 16*m11^-1*m44^2*L4r - 64*m44*L6r + 32*m44*L4r + 32
         *(m44 - 3*m11)*L8r*nf^-1 - 24*(2*m44 - 3*m11)*L5r*nf^-1 - 16*(4*m44
          - 3*m11)*L7r )

       + Ab(m14) * ( 16*m44*L6r*nf^2 - 8*m44*L4r*nf^2 + 8*(m44 + m11)*m14^-1*
         m44*L6r*nf^2 - 4*(m44 + m11)*m14^-1*m44*L4r*nf^2 + 16*(m44 + m11)*L8r
         *nf - 8*(m44 + m11)*L5r*nf + 4*(m44 + m11)*(m44 + m11)*m14^-1*L8r*nf
          - 2*(m44 + m11)*(m44 + m11)*m14^-1*L5r*nf )

       + Ab(m44) * ( 16*( - 1 + nf)*(1 + nf)*m44*L6r - 8*( - 1 + nf)*(1 + nf)*
         m44*L4r );

   vp6PQSUNR =
       + pi16^2 * ( 1/2*(m44 - m11)*(3*m44 - 7*m11)*nf^-2 )

       + Ab(m11)*pi16 * (  - 2*m11^-1*m44^2*nf^-2 + 1/2*(m44 - m11) + 10*(m44
          - m11)*nf^-2 )

       + Ab(m11)^2 * ( 3/2 + 1/2*m11^-2*m44^2*nf^-2 - 4*m11^-1*m44*nf^-2 + 6*
         nf^-2 )

       + Ab(m11)*Ab(m14) * (  - 2 - m11^-1*m44 - 1/2*(m44 + m11)*m14^-1 )

       + Ab(m11)*Ab(m44) * (  - m11^-1*m44*nf^-2 + m11^-1*m44 )

       + Ab(m14)*pi16 * ( (m44 + m11) )

       + Ab(m44)*pi16 * ( m44*nf^-2 - m44 );

   vp4SUNV =
       + AbV(m11) * (  - nf^-1 + nf );

   vp6SUNLV =
       + AbV(m11) * (  - 32*m11*L8r*nf^-1 + 32*m11*L8r*nf + 16*m11*L5r*nf^-1
          - 16*m11*L5r*nf + 32*( - 1 + nf)*(1 + nf)*m11*L6r - 16*( - 1 + nf)*(
         1 + nf)*m11*L4r )

       + BbV(m11) * (  - 16*m11^2*L8r*nf^-1 + 16*m11^2*L8r*nf + 8*m11^2*L5r*
         nf^-1 - 8*m11^2*L5r*nf + 16*( - 1 + nf)*(1 + nf)*m11^2*L6r - 8*( - 1
          + nf)*(1 + nf)*m11^2*L4r );

   vp6SUNRV =
       + Ab(m11)*AbV(m11) * (  - 2 + 2*nf^-2 )

       + Ab(m11)*BbV(m11) * ( m11*nf^-2 - m11 )

       + AbV(m11)*pi16 * (  - m11*nf^-2 + m11 )

       + AbV(m11)^2 * (  - 1/2 + 1/2*nf^-2 )

       + AbV(m11)*BbV(m11) * ( m11*nf^-2 - m11 );

   vp4PQSUNV =
       + AbV(m11) * (  - nf^-1 )

       + AbV(m14) * ( nf )

       + BbV(m11) * ( (m44 - m11)*nf^-1 );

   vp6PQSUNV =
       + AbV(m11) * (  - 16*m44*L6r + 8*m44*L4r - 32*m11*L8r*nf^-1 - 16*(m44
          - 2*m11)*L5r*nf^-1 - 32*(m44 - m11)*L7r )

       + AbV(m14) * ( 16*m44*L6r*nf^2 - 8*m44*L4r*nf^2 + 16*(m44 + m11)*L8r*nf
          - 8*(m44 + m11)*L5r*nf )

       + AbV(m44) * ( 16*( - 1 + nf)*(1 + nf)*m44*L6r - 8*( - 1 + nf)*(1 + nf)
         *m44*L4r )

       + BbV(m11) * ( 16*(m44 - m11)*(m44 - m11)*L7r + 16*(2*m44 - 3*m11)*m44*
         L6r - 8*(2*m44 - 3*m11)*m44*L4r - 8*(4*m44 - 5*m11)*m11*L5r*nf^-1 + 
         16*(m44^2 + 2*m11*m44 - 4*m11^2)*L8r*nf^-1 )

       + BbV(m14) * ( 8*(m44 + m11)*m44*L6r*nf^2 - 4*(m44 + m11)*m44*L4r*nf^2
          + 4*(m44 + m11)*(m44 + m11)*L8r*nf - 2*(m44 + m11)*(m44 + m11)*L5r*
         nf )

       + CbV(m11) * ( 32*(m44 - m11)*m11*m44*L6r - 16*(m44 - m11)*m11*m44*L4r
          + 32*(m44 - m11)*m11^2*L8r*nf^-1 - 16*(m44 - m11)*m11^2*L5r*nf^-1 );

   vp6PQSUNRV =
       + Ab(m11)*AbV(m11) * ( 2 - m11^-1*m44*nf^-2 + 4*nf^-2 )

       + Ab(m11)*AbV(m14) * (  - 2 - m11^-1*m44 )

       + Ab(m11)*AbV(m44) * (  - m11^-1*m44*nf^-2 + m11^-1*m44 )

       + Ab(m11)*BbV(m11) * ( m11^-1*m44^2*nf^-2 + m11 - (7*m44 - 8*m11)*nf^-2
          )

       + Ab(m11)*BbV(m14) * (  - 1/2*(m44 + m11) )

       + Ab(m11)*CbV(m11) * ( 2*(m44 - m11)*(m44 - 2*m11)*nf^-2 )

       + Ab(m14)*AbV(m11) * (  - 1 - 1/2*(m44 + m11)*m14^-1 )

       + Ab(m14)*BbV(m11) * (  - (m44 + m11) )

       + Ab(m44)*BbV(m11) * (  - m44*nf^-2 + m44 )

       + AbV(m11)*pi16 * ( 2*(m44 - 2*m11)*nf^-2 + 1/2*(m44 - m11) )

       + AbV(m11)^2 * ( 1/2 + 1/2*nf^-2 )

       + AbV(m11)*AbV(m14) * (  - 1 )

       + AbV(m11)*BbV(m11) * ( m11 - (m44 - 3*m11)*nf^-2 )

       + AbV(m11)*BbV(m14) * (  - 1/2*(m44 + m11) )

       + AbV(m11)*CbV(m11) * (  - 2*(m44 - m11)*m11*nf^-2 )

       + AbV(m14)*pi16 * ( (m44 + m11) )

       + AbV(m14)*BbV(m11) * (  - (m44 + m11) )

       + AbV(m44)*pi16 * ( m44*nf^-2 - m44 )

       + AbV(m44)*BbV(m11) * (  - m44*nf^-2 + m44 )

       + BbV(m11)*pi16 * (  - 2*(m44 - m11)*(m44 - 3*m11)*nf^-2 )

       + BbV(m11)^2 * ( 1/2*(m44 - m11)*(m44 - 5*m11)*nf^-2 )

       + BbV(m11)*CbV(m11) * ( 2*(m44 - m11)*(m44 - m11)*m11*nf^-2 )

       + CbV(m11)*pi16 * (  - 2*(m44 - m11)*(m44 - m11)*m11*nf^-2 );

############################################################################
SON mass
############################################################################

   mp4SONL =
       + 16*m11^2*L8r + 16*m11^2*L6r*nf - 8*m11^2*L5r - 8*m11^2*L4r*nf;

   mp4SONR =
       + Ab(m11) * (  - m11*nf^-1 + 1/2*m11 );

   mp6SONL =
       + pi16 * (  - 80*m11^3*L8r*epsb1^-1*nf^-1 + 16*m11^3*L8r*nf^-1 - 8*
         m11^3*L8r + 32*m11^3*L5r*epsb1^-1*nf^-1 - 8*m11^3*L5r*nf^-1 + 4*m11^3
         *L5r - 24*m11^3*L3r*epsb1^-1*nf^-1 - 4*m11^3*L3r*nf^-1 + 4*m11^3*L1r
          - 24*m11^3*L0r*epsb1^-1*nf^-1 - 4*m11^3*L0r*nf^-1 - 4*( - 8 + 4*nf
          + 3*nf^2)*m11^3*L4r*epsb1^-1 - 8*( - 2 + nf)*m11^3*L6r + 4*( - 2 + 
         nf)*m11^3*L4r + 8*( - 1 + nf + nf^2)*m11^3*L1r*epsb1^-1 + 8*( - 1 + 2
         *nf)*(2 + nf)*m11^3*L6r*epsb1^-1 + (1 + nf)*m11^3*L2r*nf + 2*(1 + nf)
         *m11^3*L0r + (2 + nf)*m11^3*L3r + 4*(3 + nf)*m11^3*L0r*epsb1^-1 - 4*(
         4 + 3*nf)*m11^3*L5r*epsb1^-1 + 8*(5 + 3*nf)*m11^3*L8r*epsb1^-1 + 2*(6
          + 5*nf)*m11^3*L3r*epsb1^-1 + 2*(8 + nf + nf^2)*m11^3*L2r*epsb1^-1 )

       + Ab(m11) * (  - 80*m11^2*L8r*nf^-1 + 40*m11^2*L5r*nf^-1 - 24*m11^2*L3r
         *nf^-1 - 24*m11^2*L0r*nf^-1 - 4*( - 10 + 5*nf + 2*nf^2)*m11^2*L4r + 8
         *( - 2 + 3*nf + nf^2)*m11^2*L6r + 8*( - 1 + nf + nf^2)*m11^2*L1r + 4*
         (3 + nf)*m11^2*L0r + 8*(5 + 2*nf)*m11^2*L8r - 4*(5 + 2*nf)*m11^2*L5r
          + 2*(6 + 5*nf)*m11^2*L3r + 2*(8 + nf + nf^2)*m11^2*L2r )

       - 128*m11^3*L5r*L8r - 128*m11^3*L5r*L6r*nf + 64*m11^3*L5r^2 - 128*m11^3
         *L4r*L8r*nf - 128*m11^3*L4r*L6r*nf^2 + 128*m11^3*L4r*L5r*nf + 64*
         m11^3*L4r^2*nf^2;

   mp6SONR =
       + pi16^2 * (  - 9/2*m11^3*epsb2^-1*nf^-2 + 3*m11^3*epsb2^-1*nf^-1 + 5/2
         *m11^3*epsb1^-1*nf^-2 - 5/4*m11^3*epsb1^-1*nf^-1 + 3/4*m11^3*nf^-2 - 
         3/8*m11^3*nf^-1 + 1/1536*( - 96 + 386*nf + 169*nf^2)*m11^3 + 1/384*(
          - 80 + 134*nf + 47*nf^2)*m11^3*epsb1^-1 - 1/32*( - 4 + 14*nf + 3*
         nf^2)*m11^3*epsb2^-1 )

       + Ab(m11)*pi16 * ( 4*m11^2*nf^-2 - 3/2*m11^2*nf^-1 + 1/192*( - 2 + 3*nf
         )*(64 + 19*nf)*m11^2 )

       + Ab(m11)^2 * ( 9/2*m11*nf^-2 - 3*m11*nf^-1 + 3/32*(4 + 2*nf + nf^2)*
         m11 );

   mp4PQSONL =
       + 16*m11*m44*L6r*nf - 8*m11*m44*L4r*nf + 16*m11^2*L8r - 8*m11^2*L5r;

   mp4PQSONR =
       + pi16 * (  - (m44 - m11)*m11*nf^-1 )

       + Ab(m11) * ( 1/2*m11 + (m44 - 2*m11)*nf^-1 );

   mp6PQSONL =
       + pi16 * (  - 8*m11^3*L8r + 4*m11^3*L5r + 4*m11^3*L1r + 16*(m44 - m11)*
         (m44 - 3*m11)*m11*L7r*epsb1^-1 - 16*(m44 - m11)*(m44 - m11)*m11*L7r
          + 24*(2*m44 - 3*m11)*m11^2*L3r*epsb1^-1*nf^-1 + 24*(2*m44 - 3*m11)*
         m11^2*L0r*epsb1^-1*nf^-1 - 4*(4*m44 - 3*m11)*m11^2*L3r*nf^-1 - 4*(4*
         m44 - 3*m11)*m11^2*L0r*nf^-1 - 8*(6*m44 - 8*m11 + m11*nf)*m11*m44*L6r
          - 8*(7*m44 - 11*m11)*m11^2*L5r*epsb1^-1*nf^-1 + 8*(7*m44 - 8*m11)*
         m11^2*L5r*nf^-1 + 4*(8*m44 - 10*m11 + m11*nf)*m11*m44*L4r - 2*(4*m44*
         nf + 5*m44*nf^2 - 16*m11 + 4*m11*nf + m11*nf^2)*m11*m44*L4r*epsb1^-1
          + 8*( - 2*m44^2 + m44^2*nf + m44^2*nf^2 + m11^2)*m11*L1r*epsb1^-1 + 
         ( - 2*m44^2 + m44^2*nf + m44^2*nf^2 + 2*m11^2)*m11*L2r + 2*( - 2*
         m44^2 + m44^2*nf + m44^2*nf^2 + 10*m11^2)*m11*L2r*epsb1^-1 + 16*(
         m44^2 + 4*m11*m44 - 10*m11^2)*m11*L8r*epsb1^-1*nf^-1 - 16*(m44^2 + 5*
         m11*m44 - 7*m11^2)*m11*L8r*nf^-1 + 4*(4*m44^2 + 2*m44^2*nf + 3*m44^2*
         nf^2 - 16*m11*m44 + 4*m11*m44*nf + m11*m44*nf^2 + 8*m11^2)*m11*L6r*
         epsb1^-1 + 1/2*(m44^2*nf + 2*m11*m44*nf + 4*m11^2 + m11^2*nf)*m11*L0r
          + 1/4*(m44^2*nf + 2*m11*m44*nf + 8*m11^2 + m11^2*nf)*m11*L3r + (
         m44^2*nf + 2*m11*m44*nf + 12*m11^2 + m11^2*nf)*m11*L0r*epsb1^-1 - 2*(
         m44^2*nf + 3*m11*m44*nf + 8*m11^2 + 2*m11^2*nf)*m11*L5r*epsb1^-1 + 4*
         (m44^2*nf + 3*m11*m44*nf + 10*m11^2 + 2*m11^2*nf)*m11*L8r*epsb1^-1 + 
         1/2*(5*m44^2*nf + 10*m11*m44*nf + 24*m11^2 + 5*m11^2*nf)*m11*L3r*
         epsb1^-1 )

       + Ab(m11) * ( 40*m11^2*L8r - 20*m11^2*L5r + 12*m11^2*L3r + 20*m11^2*L2r
          + 8*m11^2*L1r + 12*m11^2*L0r + 16*(m44 - m11)*(m44 - 3*m11)*L7r - 12
         *(2*m44 - 4*m11 + m11*nf)*m44*L4r + 24*(2*m44 - 3*m11)*m11*L3r*nf^-1
          + 24*(2*m44 - 3*m11)*m11*L0r*nf^-1 - 8*(8*m44 - 13*m11)*m11*L5r*
         nf^-1 + 16*(m44^2 + 4*m11*m44 - 10*m11^2)*L8r*nf^-1 + 16*(2*m44^2 - 4
         *m11*m44 + m11*m44*nf + 2*m11^2)*L6r )

       + Ab(m14) * ( 8*(m44 + m11)*m11*L8r*nf - 4*(m44 + m11)*m11*L5r*nf + 5*(
         m44 + m11)*m11*L3r*nf + 2*(m44 + m11)*m11*L0r*nf )

       + Ab(m44) * ( 8*( - 1 + nf)*(2 + nf)*m11*m44*L6r - 8*( - 1 + nf)*(2 + 
         nf)*m11*m44*L4r + 2*( - 1 + nf)*(2 + nf)*m11*m44*L2r + 8*( - 1 + nf)*
         (2 + nf)*m11*m44*L1r )

       - 128*m11*m44^2*L4r*L6r*nf^2 + 64*m11*m44^2*L4r^2*nf^2 - 128*m11^2*m44*
         L5r*L6r*nf - 128*m11^2*m44*L4r*L8r*nf + 128*m11^2*m44*L4r*L5r*nf - 
         128*m11^3*L5r*L8r + 64*m11^3*L5r^2;

   mp6PQSONR =
       + pi16^2 * (  - 3/8*m11^3*nf^-1 - 1/2*(m44 - 2*m11)*(m44 + 5*m11)*m11*
         epsb2^-1*nf^-1 + 1/3*(m44 - m11)*m11^2*pi^2*nf^-2 - 1/12*(m44 - m11)*
         m11^2*pi^2*nf^-1 + 1/4*(2*m44 - 7*m11)*m11^2*epsb1^-1*nf^-1 - 1/2*(4*
         m44 - 9*m11)*m11^2*epsb1^-1*nf^-2 - 1/16*(m44*nf + m44*nf^2 - 8*m11
          + 3*m11*nf + m11*nf^2)*m11*m14 - 1/96*(m44*nf + m44*nf^2 - 8*m11 + 3
         *m11*nf + m11*nf^2)*m11*m14*pi^2 - 1/2304*( - 108*m44^2 - 6*m44^2*nf
          - 3*m44^2*nf^2 + 792*m11*m44 - 76*m11*m44*nf - 26*m11*m44*nf^2 - 
         1548*m11^2 + 320*m11^2*nf + 4*m11^2*nf^2)*m11 + 1/384*( - 12*m44^2 + 
         26*m44^2*nf + 25*m44^2*nf^2 - 72*m11*m44 + 68*m11*m44*nf + 22*m11*m44
         *nf^2 + 4*m11^2 + 40*m11^2*nf)*m11*epsb1^-1 - 1/192*( - 2*m44^2 + 
         m44^2*nf + m44^2*nf^2 + 12*m11*m44 - 18*m11^2 + 5*m11^2*nf)*m11*pi^2
          + 1/2*(m44^2 + 12*m11*m44 - 22*m11^2)*m11*epsb2^-1*nf^-2 + 3/4*(2*
         m44^2 - 4*m11*m44 + 3*m11^2)*m11*nf^-2 - 1/64*(12*m44^2 + 4*m44^2*nf
          + 3*m44^2*nf^2 - 40*m11*m44 + 8*m11*m44*nf + 2*m11*m44*nf^2 + 20*
         m11^2 + 16*m11^2*nf + m11^2*nf^2)*m11*epsb2^-1 )

       + Ab(m11)*pi16 * (  - m11*m44*nf^-1 + 1/24*(15*m44 - 13*m11)*m11 - (2*
         m44^2 - 6*m11*m44 + m11^2)*nf^-2 )

       + Ab(m11)^2 * ( 1/2*m11^-1*m44^2*nf^-2 + 1/2*(m44 - 8*m11)*nf^-1 - (2*
         m44 - 7*m11)*nf^-2 - 1/32*(12*m44 - 70*m11 + 5*m11*nf) )

       + Ab(m11)*Ab(m14) * (  - 1/4*(4*m44 + m11*nf) )

       + Ab(m11)*Ab(m44) * (  - m44*nf^-2 + 1/2*m44*nf^-1 + 1/2*m44 )

       + Ab(m14)*pi16 * ( 1/48*(48*m44 + 5*m44*nf + 4*m44*nf^2 + 3*m11*nf)*m11
          )

       + Ab(m14)^2 * (  - 1/16*m11*nf^2 - 1/16*(m44*nf + m44*nf^2 - 8*m11 + 3*
         m11*nf + m11*nf^2)*m11*m14^-1 )

       + Ab(m44)*pi16 * ( m11*m44*nf^-2 - 1/2*m11*m44*nf^-1 - 1/2*m11*m44 )

       + Ab(m44)^2 * (  - 1/32*( - 1 + nf)*(2 + nf)*m11 )

       + hh(1,m11,m14,m14,m11) * ( 1/16*(2*m44 - 8*m11 + 5*m11*nf)*m11 )

       + hh(1,m44,m14,m14,m11) * ( 1/16*( - 1 + nf)*(2 + nf)*m11*m44 )

       + hh(2,m11,m11,m11,m11) * (  - 4*(m44 - m11)*m11^2*nf^-2 + (m44 - m11)*
         m11^2*nf^-1 )

       + hh(2,m11,m14,m14,m11) * ( 5/8*(m44 - m11)*m11^2 )

       + hh(5,m11,m11,m11,m11) * ( 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1(1,m11,m14,m14,m11) * (  - 1/2*m11^2*nf )

       + hh1(2,m11,m14,m14,m11) * (  - (m44 - m11)*m11^2 )

       + hh21(1,m11,m14,m14,m11) * ( 3/16*(2 + nf)*m11^2 )

       + hh21(1,m44,m14,m14,m11) * ( 3/16*( - 1 + nf)*(2 + nf)*m11^2 )

       + hh21(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11)*m11^2 );

   mp4SONV =
       + AbV(m11) * (  - m11*nf^-1 + 1/2*m11 );

   mp6SONLV =
       + AbV(m11) * (  - 64*m11^2*L8r*nf^-1 + 32*m11^2*L5r*nf^-1 - 24*m11^2*
         L3r*nf^-1 - 24*m11^2*L0r*nf^-1 - 8*( - 4 + 2*nf + nf^2)*m11^2*L4r + 8
         *( - 1 + nf + nf^2)*m11^2*L1r + 16*(2 + nf)*m11^2*L8r + 8*(2 + nf)*
         m11^2*L6r*nf - 8*(2 + nf)*m11^2*L5r + 4*(3 + nf)*m11^2*L0r + 2*(6 + 5
         *nf)*m11^2*L3r + 2*(8 + nf + nf^2)*m11^2*L2r )

       + BbV(m11) * (  - 16*m11^3*L8r*nf^-1 + 8*m11^3*L8r + 8*m11^3*L5r*nf^-1
          - 4*m11^3*L5r + 8*( - 2 + nf)*m11^3*L6r - 4*( - 2 + nf)*m11^3*L4r )

       + A23bV(m11) * ( 24*m11*L3r*nf^-1 - 24*m11*L1r + 24*m11*L0r*nf^-1 - 6*(
         1 + nf)*m11*L2r*nf - 12*(1 + nf)*m11*L0r - 6*(2 + nf)*m11*L3r );

   mp6SONRV =
       + Ab(m11)*AbV(m11) * ( 2*m11*nf^-2 - 2*m11*nf^-1 - 1/8*( - 8 + 4*nf + 
         nf^2)*m11 )

       + Ab(m11)*BbV(m11) * ( m11^2*nf^-2 - m11^2*nf^-1 + 1/4*m11^2 )

       + AbV(m11)*pi16 * (  - m11^2*nf^-2 + m11^2*nf^-1 + 1/12*( - 1 + nf)*(3
          + nf)*m11^2 )

       + AbV(m11)^2 * ( 1/2*m11*nf^-2 - 1/2*m11*nf^-1 - 1/16*( - 6 + 4*nf + 
         nf^2)*m11 )

       + AbV(m11)*BbV(m11) * ( m11^2*nf^-2 - m11^2*nf^-1 + 1/4*m11^2 )

       + hhV(1,m11,m11,m11,m11) * ( 2*m11^2*nf^-2 - m11^2*nf^-1 + 1/48*( - 8
          + 18*nf + 3*nf^2)*m11^2 )

       + hh1V(1,m11,m11,m11,m11) * (  - 1/2*m11^2*nf )

       + hh21V(1,m11,m11,m11,m11) * ( 3/16*(2 + nf)*m11^2*nf )

       + hh27V(1,m11,m11,m11,m11) * (  - 3/16*(2 + nf)*m11*nf );

   mp6PQSONR =
       + AbV(m11) * (  - m11*nf^-1 + 1/2*m11 )

       + BbV(m11) * ( (m44 - m11)*m11*nf^-1 );

   mp6PQSONLV =
       + AbV(m11) * (  - 64*m11^2*L8r*nf^-1 + 32*m11^2*L8r - 16*m11^2*L5r + 12
         *m11^2*L3r + 20*m11^2*L2r + 8*m11^2*L1r + 12*m11^2*L0r - 8*( - 2 + nf
         )*m11*m44*L4r + 8*( - 2*m44 + m44*nf + 4*m11)*m11*L6r - 16*(m44 - 3*
         m11)*m11*L5r*nf^-1 + 24*(m44 - 2*m11)*m11*L3r*nf^-1 + 24*(m44 - 2*m11
         )*m11*L0r*nf^-1 - 32*(m44 - m11)*m11*L7r )

       + AbV(m14) * ( 8*(m44 + m11)*m11*L8r*nf - 4*(m44 + m11)*m11*L5r*nf + 5*
         (m44 + m11)*m11*L3r*nf + 2*(m44 + m11)*m11*L0r*nf )

       + AbV(m44) * ( 8*( - 1 + nf)*(2 + nf)*m11*m44*L6r - 8*( - 1 + nf)*(2 + 
         nf)*m11*m44*L4r + 2*( - 1 + nf)*(2 + nf)*m11*m44*L2r + 8*( - 1 + nf)*
         (2 + nf)*m11*m44*L1r )

       + BbV(m11) * ( 8*m11^3*L8r - 4*m11^3*L5r + 24*(m44 - m11)*m11^2*L3r*
         nf^-1 + 24*(m44 - m11)*m11^2*L0r*nf^-1 + 16*(m44 - m11)*(m44 - m11)*
         m11*L7r + 8*(4*m44 - 6*m11 + m11*nf)*m11*m44*L6r - 4*(6*m44 - 8*m11
          + m11*nf)*m11*m44*L4r - 8*(6*m44 - 7*m11)*m11^2*L5r*nf^-1 + 16*(
         m44^2 + 4*m11*m44 - 6*m11^2)*m11*L8r*nf^-1 )

       + CbV(m11) * ( 32*(m44 - m11)*m11^2*m44*L6r - 16*(m44 - m11)*m11^2*m44*
         L4r + 32*(m44 - m11)*m11^3*L8r*nf^-1 - 16*(m44 - m11)*m11^3*L5r*nf^-1
          )

       + A23bV(m11) * ( 24*m11*L3r*nf^-1 - 12*m11*L3r - 12*m11*L2r - 24*m11*
         L1r + 24*m11*L0r*nf^-1 - 12*m11*L0r )

       + A23bV(m14) * (  - 6*m11*L3r*nf - 12*m11*L0r*nf )

       + A23bV(m44) * (  - 6*( - 1 + nf)*(2 + nf)*m11*L2r )

       + B23bV(m11) * (  - 24*(m44 - m11)*m11*L3r*nf^-1 - 24*(m44 - m11)*m11*
         L0r*nf^-1 );

   mp6PQSONRV =
       + Ab(m11)*AbV(m11) * ( 3/2*m11 + 1/2*(m44 - 6*m11)*nf^-1 - (m44 - 4*m11
         )*nf^-2 )

       + Ab(m11)*AbV(m14) * (  - 1/4*(4*m44 + m11*nf) )

       + Ab(m11)*AbV(m44) * (  - m44*nf^-2 + 1/2*m44*nf^-1 + 1/2*m44 )

       + Ab(m11)*BbV(m11) * ( 3/4*m11^2 + 3/2*(m44 - 2*m11)*m11*nf^-1 + (m44^2
          - 7*m11*m44 + 8*m11^2)*nf^-2 )

       + Ab(m11)*CbV(m11) * ( (m44 - m11)*m11^2*nf^-1 + 2*(m44 - m11)*(m44 - 2
         *m11)*m11*nf^-2 )

       + Ab(m14)*AbV(m11) * (  - 1/4*m11*nf )

       + Ab(m14)*AbV(m14) * (  - 1/8*m11*nf^2 )

       + Ab(m14)*BbV(m11) * (  - m11*m44 )

       + Ab(m44)*BbV(m11) * (  - m11*m44*nf^-2 + 1/2*m11*m44*nf^-1 + 1/2*m11*
         m44 )

       + AbV(m11)*pi16 * (  - 3/4*m11^2 + 2*(m44 - 2*m11)*m11*nf^-2 - 1/2*(2*
         m44 - 5*m11)*m11*nf^-1 )

       + AbV(m11)^2 * ( 1/2*m11*nf^-2 - 1/2*m11*nf^-1 + 3/8*m11 )

       + AbV(m11)*AbV(m14) * (  - 1/4*m11*nf )

       + AbV(m11)*BbV(m11) * ( 3/4*m11^2 + 1/2*(m44 - 4*m11)*m11*nf^-1 - (m44
          - 3*m11)*m11*nf^-2 )

       + AbV(m11)*CbV(m11) * (  - 2*(m44 - m11)*m11^2*nf^-2 + (m44 - m11)*
         m11^2*nf^-1 )

       + AbV(m14)*pi16 * ( 1/48*(48*m44 + 5*m44*nf + 4*m44*nf^2 + 3*m11*nf)*
         m11 )

       + AbV(m14)^2 * (  - 1/16*m11*nf^2 )

       + AbV(m14)*BbV(m11) * (  - m11*m44 )

       + AbV(m44)*pi16 * ( m11*m44*nf^-2 - 1/2*m11*m44*nf^-1 - 1/2*m11*m44 )

       + AbV(m44)*BbV(m11) * (  - m11*m44*nf^-2 + 1/2*m11*m44*nf^-1 + 1/2*m11*
         m44 )

       + BbV(m11)*pi16 * (  - (m44 - m11)*m11^2*nf^-1 - 2*(m44 - m11)*(m44 - 3
         *m11)*m11*nf^-2 )

       + BbV(m11)^2 * ( 1/2*(m44 - m11)*m11^2*nf^-1 + 1/2*(m44 - m11)*(m44 - 5
         *m11)*m11*nf^-2 )

       + BbV(m11)*CbV(m11) * ( 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + CbV(m11)*pi16 * (  - 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hhV(1,m11,m11,m11,m11) * ( 2*m11^2*nf^-2 - m11^2*nf^-1 + 1/3*m11^2 )

       + hhV(1,m11,m14,m14,m11) * ( 1/16*(2*m44 - 8*m11 + 5*m11*nf)*m11 )

       + hhV(1,m44,m14,m14,m11) * ( 1/16*( - 1 + nf)*(2 + nf)*m11*m44 )

       + hhV(2,m11,m11,m11,m11) * (  - 4*(m44 - m11)*m11^2*nf^-2 + (m44 - m11)
         *m11^2*nf^-1 )

       + hhV(2,m11,m14,m14,m11) * ( 5/8*(m44 - m11)*m11^2 )

       + hhV(5,m11,m11,m11,m11) * ( 2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1V(1,m11,m14,m14,m11) * (  - 1/2*m11^2*nf )

       + hh1V(2,m11,m14,m14,m11) * (  - (m44 - m11)*m11^2 )

       + hh21V(1,m11,m14,m14,m11) * ( 3/16*(2 + nf)*m11^2 )

       + hh21V(1,m44,m14,m14,m11) * ( 3/16*( - 1 + nf)*(2 + nf)*m11^2 )

       + hh21V(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11)*m11^2 )

       + hh27V(1,m11,m14,m14,m11) * (  - 3/16*(2 + nf)*m11 )

       + hh27V(1,m44,m14,m14,m11) * (  - 3/16*( - 1 + nf)*(2 + nf)*m11 )

       + hh27V(2,m11,m14,m14,m11) * (  - 3/8*(m44 - m11)*m11 );


############################################################################
SON decay
############################################################################

   fp4SONL =
       + 4*m11*L5r + 4*m11*L4r*nf;

   fp4SONR =
       + Ab(m11) * ( 1/4*nf );

   fp6SONL =
       + pi16 * ( 4*m11^2*L8r*epsb1^-1*nf - 4*m11^2*L8r*nf + 4*m11^2*L6r*
         epsb1^-1*nf^2 - 4*m11^2*L6r*nf^2 - 4*m11^2*L5r*epsb1^-1*nf^-1 + 2*
         m11^2*L5r*epsb1^-1 + 2*m11^2*L5r*nf + 2*m11^2*L4r*nf^2 + 12*m11^2*L3r
         *epsb1^-1*nf^-1 + 2*m11^2*L3r*nf^-1 - 2*m11^2*L1r + 12*m11^2*L0r*
         epsb1^-1*nf^-1 + 2*m11^2*L0r*nf^-1 + 2*( - 2 + nf)*m11^2*L4r*epsb1^-1
          - 4*( - 1 + nf + nf^2)*m11^2*L1r*epsb1^-1 - 1/2*(1 + nf)*m11^2*L2r*
         nf - (1 + nf)*m11^2*L0r - 1/2*(2 + nf)*m11^2*L3r - 2*(3 + nf)*m11^2*
         L0r*epsb1^-1 - (6 + 5*nf)*m11^2*L3r*epsb1^-1 - (8 + nf + nf^2)*m11^2*
         L2r*epsb1^-1 )

       + Ab(m11) * ( 4*m11*L8r*nf + 4*m11*L6r*nf^2 - 4*m11*L5r*nf^-1 + 12*m11*
         L3r*nf^-1 + 12*m11*L0r*nf^-1 - ( - 2 + nf)*m11*L5r - 4*( - 1 + nf + 
         nf^2)*m11*L1r - 2*(3 + nf)*m11*L0r - (4 - 2*nf + nf^2)*m11*L4r - (6
          + 5*nf)*m11*L3r - (8 + nf + nf^2)*m11*L2r )

       - 8*m11^2*L5r^2 - 16*m11^2*L4r*L5r*nf - 8*m11^2*L4r^2*nf^2;

   fp6SONR =
       + pi16^2 * (  - 1/4*m11^2*epsb1^-1*nf^-2 + 1/8*m11^2*epsb1^-1*nf^-1 + 7/
         8*m11^2*nf^-2 - 7/16*m11^2*nf^-1 + 1/3072*( - 224 + 114*nf + nf^2)*
         m11^2 - 1/768*( - 16 + 106*nf + 49*nf^2)*m11^2*epsb1^-1 + 1/64*(16 - 
         6*nf + nf^2)*m11^2*epsb2^-1 )

       + Ab(m11)*pi16 * (  - 1/2*m11*nf^-2 + 1/4*m11*nf^-1 - 1/384*( - 112 + 
         174*nf + 59*nf^2)*m11 )

       + Ab(m11)^2 * (  - 1/64*(16 - 6*nf + 3*nf^2) );

   fp4PQSONL =
       + 4*m44*L4r*nf + 4*m11*L5r;

   fp4PQSONR =
       + Ab(m14) * ( 1/4*nf );

   fp6PQSONL =
       + pi16 * (  - 2*m11^2*L1r + 4*(m44 - 2*m11)*m11*L5r*epsb1^-1*nf^-1 - 4*
         (m44 - m11)*m11*L5r*nf^-1 + 2*(m44 + m11)*m44*L6r*epsb1^-1*nf^2 - 2*(
         m44 + m11)*m44*L6r*nf^2 + (m44 + m11)*m44*L4r*nf^2 + (m44 + m11)*(m44
          + m11)*L8r*epsb1^-1*nf - (m44 + m11)*(m44 + m11)*L8r*nf + 1/2*(m44
          + m11)*(m44 + m11)*L5r*nf - 12*(2*m44 - 3*m11)*m11*L3r*epsb1^-1*
         nf^-1 - 12*(2*m44 - 3*m11)*m11*L0r*epsb1^-1*nf^-1 - (4*m44 - 2*m44*nf
          - m44*nf^2 + m11*nf^2)*m44*L4r*epsb1^-1 + 2*(4*m44 - 3*m11)*m11*L3r*
         nf^-1 + 2*(4*m44 - 3*m11)*m11*L0r*nf^-1 - 4*( - 2*m44^2 + m44^2*nf + 
         m44^2*nf^2 + m11^2)*L1r*epsb1^-1 - 1/2*( - 2*m44^2 + m44^2*nf + m44^2
         *nf^2 + 2*m11^2)*L2r - ( - 2*m44^2 + m44^2*nf + m44^2*nf^2 + 10*m11^2
         )*L2r*epsb1^-1 + 1/2*( - m44^2*nf + 4*m11^2 + m11^2*nf)*L5r*epsb1^-1
          - 1/4*(m44^2*nf + 2*m11*m44*nf + 4*m11^2 + m11^2*nf)*L0r - 1/8*(
         m44^2*nf + 2*m11*m44*nf + 8*m11^2 + m11^2*nf)*L3r - 1/2*(m44^2*nf + 2
         *m11*m44*nf + 12*m11^2 + m11^2*nf)*L0r*epsb1^-1 - 1/4*(5*m44^2*nf + 
         10*m11*m44*nf + 24*m11^2 + 5*m11^2*nf)*L3r*epsb1^-1 )

       + Ab(m11) * ( 2*m11*L5r - 6*m11*L3r - 10*m11*L2r - 4*m11*L1r - 6*m11*
         L0r + 4*(m44 - 2*m11)*L5r*nf^-1 - 12*(2*m44 - 3*m11)*L3r*nf^-1 - 12*(
         2*m44 - 3*m11)*L0r*nf^-1 )

       + Ab(m14) * (  - m44*L4r*nf^2 + m11*L5r*nf + 2*(m44 + m11)*m14^-1*m44*
         L6r*nf^2 - (m44 + m11)*m14^-1*m44*L4r*nf^2 - 5/2*(m44 + m11)*L3r*nf
          - (m44 + m11)*L0r*nf + (m44 + m11)*(m44 + m11)*m14^-1*L8r*nf - 1/2*(
         m44 + m11)*(m44 + m11)*m14^-1*L5r*nf )

       + Ab(m44) * ( 2*( - 1 + nf)*(2 + nf)*m44*L4r - ( - 1 + nf)*(2 + nf)*m44
         *L2r - 4*( - 1 + nf)*(2 + nf)*m44*L1r )

       - 8*m44^2*L4r^2*nf^2 - 16*m11*m44*L4r*L5r*nf - 8*m11^2*L5r^2;

   fp6PQSONR =
       + pi16^2 * (  - 1/4*m11^2*epsb1^-1*nf^-2 + 1/8*m11^2*epsb1^-1*nf^-1 + 7/
         8*m11^2*nf^-2 - 7/16*m11^2*nf^-1 + 1/32*(m44 + m44*nf + m11)*m14*nf
          + 1/192*(m44 + m44*nf + m11)*m14*pi^2*nf - 1/768*( - 12*m44^2 + 26*
         m44^2*nf + 25*m44^2*nf^2 + 24*m11*m44 + 40*m11*m44*nf + 20*m11*m44*
         nf^2 - 28*m11^2 + 40*m11^2*nf + 4*m11^2*nf^2)*epsb1^-1 + 1/384*( - 2*
         m44^2 + m44^2*nf + m44^2*nf^2 + 4*m11*m44 - 2*m11^2 + m11^2*nf)*pi^2
          - 1/128*(4*m44^2 + 2*m44^2*nf - 3*m44^2*nf^2 - 24*m11*m44 + 8*m11*
         m44*nf - 12*m11^2 + 2*m11^2*nf + m11^2*nf^2)*epsb2^-1 - 1/1536*(36*
         m44^2 + 2*m44^2*nf + m44^2*nf^2 - 72*m11*m44 + 40*m11*m44*nf + 20*m11
         *m44*nf^2 - 188*m11^2) )

       + Ab(m11)*pi16 * (  - 1/2*m11*nf^-2 + 1/4*m11*nf^-1 + 1/48*(3*m44 + 5*
         m11) )

       + Ab(m11)^2 * ( 1/16*m11^-1*m44 + 1/64*( - 2 + nf) )

       + Ab(m11)*Ab(m14) * (  - 1/8*(m44 + m11)*m14^-1 )

       + Ab(m14)*pi16 * (  - 1/96*(11*m44 + 4*m44*nf + 11*m11 + m11*nf)*nf )

       + Ab(m14)^2 * ( 1/16*nf + 1/32*(3*m44 + m44*nf + 3*m11)*m14^-1*nf )

       + Ab(m44)^2 * ( 1/64*( - 1 + nf)*(2 + nf) )

       + hh(1,m11,m14,m14,m11) * (  - 1/32*(2*m44 + m11*nf) )

       + hh(1,m44,m14,m14,m11) * (  - 1/32*( - 1 + nf)*(2 + nf)*m44 )

       + hh(2,m11,m14,m14,m11) * (  - 5/72*(m44 - m11)*m11 )

       + hh1(2,m11,m14,m14,m11) * ( 1/144*(m44 - m11)*m11 )

       + hh1(3,m14,m11,m14,m11) * ( 1/72*(m44 - m11)*m11 )

       + hhd(1,m11,m14,m14,m11) * ( 1/32*(2*m44 - 8*m11 + 5*m11*nf)*m11 )

       + hhd(1,m44,m14,m14,m11) * ( 1/32*( - 1 + nf)*(2 + nf)*m11*m44 )

       + hhd(2,m11,m11,m11,m11) * (  - 2*(m44 - m11)*m11^2*nf^-2 + 1/2*(m44 - 
         m11)*m11^2*nf^-1 )

       + hhd(2,m11,m14,m14,m11) * ( 5/16*(m44 - m11)*m11^2 )

       + hhd(5,m11,m11,m11,m11) * ( (m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1d(1,m11,m14,m14,m11) * (  - 1/4*m11^2*nf )

       + hh1d(2,m11,m14,m14,m11) * (  - 1/2*(m44 - m11)*m11^2 )

       + hh21d(1,m11,m14,m14,m11) * ( 3/32*(2 + nf)*m11^2 )

       + hh21d(1,m44,m14,m14,m11) * ( 3/32*( - 1 + nf)*(2 + nf)*m11^2 )

       + hh21d(2,m11,m14,m14,m11) * ( 3/16*(m44 - m11)*m11^2 );

   fp4SONV =
       + AbV(m11) * ( 1/4*nf );

   fp6SONLV =
       + AbV(m11) * (  - 4*m11*L5r*nf^-1 + 12*m11*L3r*nf^-1 + 12*m11*L0r*nf^-1
          + ( - 4 + 2*nf + nf^2)*m11*L4r - 4*( - 1 + nf + nf^2)*m11*L1r + (2
          + nf)*m11*L5r - 2*(3 + nf)*m11*L0r - (6 + 5*nf)*m11*L3r - (8 + nf + 
         nf^2)*m11*L2r )

       + BbV(m11) * ( 4*m11^2*L8r*nf + 4*m11^2*L6r*nf^2 - 2*m11^2*L5r*nf - 2*
         m11^2*L4r*nf^2 )

       + A23bV(m11) * (  - 12*L3r*nf^-1 + 12*L1r - 12*L0r*nf^-1 + 3*(1 + nf)*
         L2r*nf + 6*(1 + nf)*L0r + 3*(2 + nf)*L3r );

   fp6SONRV =
       + Ab(m11)*AbV(m11) * ( 1/4*( - 1 + nf) )

       + Ab(m11)*BbV(m11) * ( 1/8*( - 2 + nf)*m11 )

       + AbV(m11)*pi16 * (  - 1/96*( - 24 + 22*nf + 5*nf^2)*m11 )

       + AbV(m11)^2 * ( 1/16*nf )

       + AbV(m11)*BbV(m11) * ( 1/8*( - 2 + nf)*m11 )

       + hhV(1,m11,m11,m11,m11) * (  - 1/32*(2 + nf)*m11*nf )

       + hh27V(1,m11,m11,m11,m11) * ( 3/32*(2 + nf)*nf )

       + hhdV(1,m11,m11,m11,m11) * ( m11^2*nf^-2 - 1/2*m11^2*nf^-1 + 1/96*( - 
         8 + 18*nf + 3*nf^2)*m11^2 )

       + hh1dV(1,m11,m11,m11,m11) * (  - 1/4*m11^2*nf )

       + hh21dV(1,m11,m11,m11,m11) * ( 3/32*(2 + nf)*m11^2*nf )

       + hh27dV(1,m11,m11,m11,m11) * (  - 3/32*(2 + nf)*m11*nf );

   fp4PQSONV =
       + AbV(m14) * ( 1/4*nf );

   fp6PQSONLV =
       + AbV(m11) * (  - 4*m11*L5r*nf^-1 + 2*m11*L5r - 6*m11*L3r - 10*m11*L2r
          - 4*m11*L1r - 6*m11*L0r - 12*(m44 - 2*m11)*L3r*nf^-1 - 12*(m44 - 2*
         m11)*L0r*nf^-1 )

       + AbV(m14) * (  - m44*L4r*nf^2 + m11*L5r*nf - 5/2*(m44 + m11)*L3r*nf - 
         (m44 + m11)*L0r*nf )

       + AbV(m44) * ( 2*( - 1 + nf)*(2 + nf)*m44*L4r - ( - 1 + nf)*(2 + nf)*
         m44*L2r - 4*( - 1 + nf)*(2 + nf)*m44*L1r )

       + BbV(m11) * ( 4*(m44 - m11)*m11*L5r*nf^-1 - 12*(m44 - m11)*m11*L3r*
         nf^-1 - 12*(m44 - m11)*m11*L0r*nf^-1 )

       + BbV(m14) * ( 2*(m44 + m11)*m44*L6r*nf^2 - (m44 + m11)*m44*L4r*nf^2 + 
         (m44 + m11)*(m44 + m11)*L8r*nf - 1/2*(m44 + m11)*(m44 + m11)*L5r*nf )

       + A23bV(m11) * (  - 12*L3r*nf^-1 + 6*L3r + 6*L2r + 12*L1r - 12*L0r*
         nf^-1 + 6*L0r )

       + A23bV(m14) * ( 3*L3r*nf + 6*L0r*nf )

       + A23bV(m44) * ( 3*( - 1 + nf)*(2 + nf)*L2r )

       + B23bV(m11) * ( 12*(m44 - m11)*L3r*nf^-1 + 12*(m44 - m11)*L0r*nf^-1 );

   fp6PQSONRV =
       + Ab(m11)*BbV(m14) * (  - 1/8*(m44 + m11) )

       + Ab(m14)*AbV(m11) * (  - 1/8*(m44 + m11)*m14^-1 )

       + Ab(m14)*AbV(m14) * ( 1/8*nf + 1/16*(m44 + m11)*m14^-1*nf )

       + Ab(m14)*BbV(m14) * ( 1/16*(m44 + m11)*nf )

       + AbV(m11)*pi16 * ( 1/8*(m44 + m11) )

       + AbV(m11)*BbV(m14) * (  - 1/8*(m44 + m11) )

       + AbV(m14)*pi16 * (  - 1/96*(11*m44 + 4*m44*nf + 11*m11 + m11*nf)*nf )

       + AbV(m14)^2 * ( 1/16*nf )

       + AbV(m14)*BbV(m14) * ( 1/16*(m44 + m11)*nf )

       + hhV(1,m11,m14,m14,m11) * (  - 1/32*(2*m44 + m11*nf) )

       + hhV(1,m44,m14,m14,m11) * (  - 1/32*( - 1 + nf)*(2 + nf)*m44 )

       + hhV(2,m11,m14,m14,m11) * (  - 5/72*(m44 - m11)*m11 )

       + hh1V(2,m11,m14,m14,m11) * ( 1/144*(m44 - m11)*m11 )

       + hh1V(3,m14,m11,m14,m11) * ( 1/72*(m44 - m11)*m11 )

       + hh27V(1,m11,m14,m14,m11) * ( 3/32*(2 + nf) )

       + hh27V(1,m44,m14,m14,m11) * ( 3/32*( - 1 + nf)*(2 + nf) )

       + hh27V(2,m11,m14,m14,m11) * ( 3/16*(m44 - m11) )

       + hhdV(1,m11,m11,m11,m11) * ( m11^2*nf^-2 - 1/2*m11^2*nf^-1 + 1/6*m11^2
          )

       + hhdV(1,m11,m14,m14,m11) * ( 1/32*(2*m44 - 8*m11 + 5*m11*nf)*m11 )

       + hhdV(1,m44,m14,m14,m11) * ( 1/32*( - 1 + nf)*(2 + nf)*m11*m44 )

       + hhdV(2,m11,m11,m11,m11) * (  - 2*(m44 - m11)*m11^2*nf^-2 + 1/2*(m44
          - m11)*m11^2*nf^-1 )

       + hhdV(2,m11,m14,m14,m11) * ( 5/16*(m44 - m11)*m11^2 )

       + hhdV(5,m11,m11,m11,m11) * ( (m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1dV(1,m11,m14,m14,m11) * (  - 1/4*m11^2*nf )

       + hh1dV(2,m11,m14,m14,m11) * (  - 1/2*(m44 - m11)*m11^2 )

       + hh21dV(1,m11,m14,m14,m11) * ( 3/32*(2 + nf)*m11^2 )

       + hh21dV(1,m44,m14,m14,m11) * ( 3/32*( - 1 + nf)*(2 + nf)*m11^2 )

       + hh21dV(2,m11,m14,m14,m11) * ( 3/16*(m44 - m11)*m11^2 )

       + hh27dV(1,m11,m14,m14,m11) * (  - 3/32*(2 + nf)*m11 )

       + hh27dV(1,m44,m14,m14,m11) * (  - 3/32*( - 1 + nf)*(2 + nf)*m11 )

       + hh27dV(2,m11,m14,m14,m11) * (  - 3/16*(m44 - m11)*m11 );

############################################################################
SON vev
############################################################################

   vp4SONL =
       + 4*m11*H2r + 8*m11*L8r + 16*m11*L6r*nf;

   vp4SONR =
       + Ab(m11) * (  - nf^-1 + 1/2*(1 + nf) );

   vp6SONL =
       + pi16 * (  - 48*m11^2*L8r*epsb1^-1*nf^-1 + 16*m11^2*L8r*nf^-1 + 24*
         m11^2*L5r*epsb1^-1*nf^-1 - 8*m11^2*L5r*nf^-1 + 24*( - 1 + nf)*(2 + nf
         )*m11^2*L6r*epsb1^-1 - 8*( - 1 + nf)*(2 + nf)*m11^2*L6r - 12*( - 1 + 
         nf)*(2 + nf)*m11^2*L4r*epsb1^-1 + 4*( - 1 + nf)*(2 + nf)*m11^2*L4r + 
         24*(1 + nf)*m11^2*L8r*epsb1^-1 - 8*(1 + nf)*m11^2*L8r - 12*(1 + nf)*
         m11^2*L5r*epsb1^-1 + 4*(1 + nf)*m11^2*L5r )

       + Ab(m11) * (  - 48*m11*L8r*nf^-1 + 24*m11*L5r*nf^-1 + 24*( - 1 + nf)*(
         2 + nf)*m11*L6r - 12*( - 1 + nf)*(2 + nf)*m11*L4r + 24*(1 + nf)*m11*
         L8r - 12*(1 + nf)*m11*L5r );

   vp6SONR =
       + pi16^2 * (  - 3/2*m11^2*epsb2^-1*nf^-2 + 3/2*m11^2*epsb2^-1*nf^-1 - 3/
         8*( - 1 + nf)*m11^2*epsb2^-1 )

       + Ab(m11)*pi16 * (  - m11*nf^-2 + m11*nf^-1 - 1/4*( - 1 + nf)*m11 )

       + Ab(m11)^2 * ( 3/2*nf^-2 - 3/2*nf^-1 + 3/8*( - 1 + nf) );

   vp4PQSONL =
       + 16*m44*L6r*nf + 4*m11*H2r + 8*m11*L8r;

   vp4PQSONR =
       + pi16 * (  - (m44 - m11)*nf^-1 )

       + Ab(m11) * ( 1/2 + m11^-1*m44*nf^-1 - 2*nf^-1 )

       + Ab(m14) * ( 1/2*nf );

   vp6PQSONL =
       + pi16 * ( 16*(m44 - m11)*(m44 - 3*m11)*L7r*epsb1^-1 - 16*(m44 - m11)*(
         m44 - m11)*L7r + 8*(2*m44 + m44*nf + 2*m44*nf^2 - 8*m11 + 2*m11*nf + 
         m11*nf^2)*m44*L6r*epsb1^-1 - 4*(2*m44 + m44*nf + 2*m44*nf^2 - 8*m11
          + 2*m11*nf + m11*nf^2)*m44*L4r*epsb1^-1 - 24*(2*m44 - 3*m11)*m11*L5r
         *epsb1^-1*nf^-1 + 8*(5*m44 - 6*m11)*m11*L5r*nf^-1 - 4*(12*m44 + m44*
         nf^2 - 16*m11 + 2*m11*nf + m11*nf^2)*m44*L6r + 2*(12*m44 + m44*nf^2
          - 16*m11 + 2*m11*nf + m11*nf^2)*m44*L4r + 16*(m44^2 + 2*m11*m44 - 6*
         m11^2)*L8r*epsb1^-1*nf^-1 - 16*(m44^2 + 3*m11*m44 - 5*m11^2)*L8r*
         nf^-1 + 6*(m44^2*nf + 2*m11*m44*nf + 4*m11^2 + m11^2*nf)*L8r*epsb1^-1
          - 2*(m44^2*nf + 2*m11*m44*nf + 4*m11^2 + m11^2*nf)*L8r - 3*(m44^2*nf
          + 2*m11*m44*nf + 4*m11^2 + m11^2*nf)*L5r*epsb1^-1 + (m44^2*nf + 2*
         m11*m44*nf + 4*m11^2 + m11^2*nf)*L5r )

       + Ab(m11) * ( 16*m11^-1*m44^2*L8r*nf^-1 + 16*m11^-1*m44^2*L7r + 32*
         m11^-1*m44^2*L6r - 16*m11^-1*m44^2*L4r + 24*m11*L8r - 12*m11*L5r + 16
         *( - 4 + nf)*m44*L6r - 8*( - 4 + nf)*m44*L4r + 32*(m44 - 3*m11)*L8r*
         nf^-1 - 24*(2*m44 - 3*m11)*L5r*nf^-1 - 16*(4*m44 - 3*m11)*L7r )

       + Ab(m14) * ( 8*m44*L6r*nf^2 - 4*m44*L4r*nf^2 + 4*(m44 + m11)*m14^-1*
         m44*L6r*nf^2 - 2*(m44 + m11)*m14^-1*m44*L4r*nf^2 + 8*(m44 + m11)*L8r*
         nf - 4*(m44 + m11)*L5r*nf + 2*(m44 + m11)*(m44 + m11)*m14^-1*L8r*nf
          - (m44 + m11)*(m44 + m11)*m14^-1*L5r*nf )

       + Ab(m44) * ( 8*( - 1 + nf)*(2 + nf)*m44*L6r - 4*( - 1 + nf)*(2 + nf)*
         m44*L4r );

   vp6PQSONR =
       + pi16^2 * ( 1/2*(m44 - m11)*m11*nf^-1 + 1/2*(m44 - m11)*(3*m44 - 7*m11
         )*nf^-2 - 1/2*(m44^2 + 2*m11*m44 - 6*m11^2)*epsb2^-1*nf^-1 + 1/2*(
         m44^2 + 8*m11*m44 - 12*m11^2)*epsb2^-1*nf^-2 - 1/32*(8*m44^2 + 3*
         m44^2*nf - 32*m11*m44 + 6*m11*m44*nf + 12*m11^2 + 3*m11^2*nf)*
         epsb2^-1 )

       + Ab(m11)*pi16 * (  - 2*m11^-1*m44^2*nf^-2 + 1/4*(m44 - 2*m11) + 10*(
         m44 - m11)*nf^-2 - 1/2*(4*m44 - 7*m11)*nf^-1 )

       + Ab(m11)^2 * ( 9/8 + 1/2*m11^-2*m44^2*nf^-2 - 4*m11^-1*m44*nf^-2 + 
         m11^-1*m44*nf^-1 + 6*nf^-2 - 3*nf^-1 )

       + Ab(m11)*Ab(m14) * (  - 1 - 1/2*m11^-1*m44 - 1/4*(m44 + m11)*m14^-1 )

       + Ab(m11)*Ab(m44) * (  - m11^-1*m44*nf^-2 + 1/2*m11^-1*m44*nf^-1 + 1/2*
         m11^-1*m44 )

       + Ab(m14)*pi16 * (  - 1/8*( - 4 + nf)*(m44 + m11) )

       + Ab(m14)^2 * ( 1/8*nf + 1/8*(m44 + m11)*m14^-1*nf )

       + Ab(m44)*pi16 * ( m44*nf^-2 - 1/2*m44*nf^-1 - 1/2*m44 );

   vp4SONV =
       + AbV(m11) * (  - nf^-1 + 1/2*(1 + nf) );

   vp6SONLV =
       + AbV(m11) * (  - 32*m11*L8r*nf^-1 + 16*m11*L5r*nf^-1 + 16*( - 1 + nf)*
         (2 + nf)*m11*L6r - 8*( - 1 + nf)*(2 + nf)*m11*L4r + 16*(1 + nf)*m11*
         L8r - 8*(1 + nf)*m11*L5r )

       + BbV(m11) * (  - 16*m11^2*L8r*nf^-1 + 8*m11^2*L5r*nf^-1 + 8*( - 1 + nf
         )*(2 + nf)*m11^2*L6r - 4*( - 1 + nf)*(2 + nf)*m11^2*L4r + 8*(1 + nf)*
         m11^2*L8r - 4*(1 + nf)*m11^2*L5r );

   vp6SONRV =
       + Ab(m11)*AbV(m11) * ( 2*nf^-2 - 2*nf^-1 + 1/2*( - 1 + nf) )

       + Ab(m11)*BbV(m11) * ( m11*nf^-2 - m11*nf^-1 + 1/4*( - 1 + nf)*m11 )

       + AbV(m11)*pi16 * (  - m11*nf^-2 + m11*nf^-1 - 1/4*( - 1 + nf)*m11 )

       + AbV(m11)^2 * ( 1/2*nf^-2 - 1/2*nf^-1 + 1/8*( - 1 + nf) )

       + AbV(m11)*BbV(m11) * ( m11*nf^-2 - m11*nf^-1 + 1/4*( - 1 + nf)*m11 );

   vp4PQSONV =
       + AbV(m11) * ( 1/2 - nf^-1 )

       + AbV(m14) * ( 1/2*nf )

       + BbV(m11) * ( (m44 - m11)*nf^-1 );

   vp6PQSONLV =
       + AbV(m11) * (  - 32*m11*L8r*nf^-1 + 16*m11*L8r - 8*m11*L5r + 8*( - 2
          + nf)*m44*L6r - 4*( - 2 + nf)*m44*L4r - 16*(m44 - 2*m11)*L5r*nf^-1
          - 32*(m44 - m11)*L7r )

       + AbV(m14) * ( 8*m44*L6r*nf^2 - 4*m44*L4r*nf^2 + 8*(m44 + m11)*L8r*nf
          - 4*(m44 + m11)*L5r*nf )

       + AbV(m44) * ( 8*( - 1 + nf)*(2 + nf)*m44*L6r - 4*( - 1 + nf)*(2 + nf)*
         m44*L4r )

       + BbV(m11) * ( 8*m11^2*L8r - 4*m11^2*L5r + 16*(m44 - m11)*(m44 - m11)*
         L7r + 8*(4*m44 - 6*m11 + m11*nf)*m44*L6r - 4*(4*m44 - 6*m11 + m11*nf)
         *m44*L4r - 8*(4*m44 - 5*m11)*m11*L5r*nf^-1 + 16*(m44^2 + 2*m11*m44 - 
         4*m11^2)*L8r*nf^-1 )

       + BbV(m14) * ( 4*(m44 + m11)*m44*L6r*nf^2 - 2*(m44 + m11)*m44*L4r*nf^2
          + 2*(m44 + m11)*(m44 + m11)*L8r*nf - (m44 + m11)*(m44 + m11)*L5r*nf
          )

       + CbV(m11) * ( 32*(m44 - m11)*m11*m44*L6r - 16*(m44 - m11)*m11*m44*L4r
          + 32*(m44 - m11)*m11^2*L8r*nf^-1 - 16*(m44 - m11)*m11^2*L5r*nf^-1 );

   vp6PQSONRV =
       + Ab(m11)*AbV(m11) * ( 3/2 - m11^-1*m44*nf^-2 + 1/2*m11^-1*m44*nf^-1 + 
         4*nf^-2 - 3*nf^-1 )

       + Ab(m11)*AbV(m14) * (  - 1 - 1/2*m11^-1*m44 )

       + Ab(m11)*AbV(m44) * (  - m11^-1*m44*nf^-2 + 1/2*m11^-1*m44*nf^-1 + 1/2
         *m11^-1*m44 )

       + Ab(m11)*BbV(m11) * ( m11^-1*m44^2*nf^-2 + 3/4*m11 + 3/2*(m44 - 2*m11)
         *nf^-1 - (7*m44 - 8*m11)*nf^-2 )

       + Ab(m11)*BbV(m14) * (  - 1/4*(m44 + m11) )

       + Ab(m11)*CbV(m11) * ( (m44 - m11)*m11*nf^-1 + 2*(m44 - m11)*(m44 - 2*
         m11)*nf^-2 )

       + Ab(m14)*AbV(m11) * (  - 1/2 - 1/4*(m44 + m11)*m14^-1 )

       + Ab(m14)*AbV(m14) * ( 1/4*nf + 1/8*(m44 + m11)*m14^-1*nf )

       + Ab(m14)*BbV(m11) * (  - 1/2*(m44 + m11) )

       + Ab(m14)*BbV(m14) * ( 1/8*(m44 + m11)*nf )

       + Ab(m44)*BbV(m11) * (  - m44*nf^-2 + 1/2*m44*nf^-1 + 1/2*m44 )

       + AbV(m11)*pi16 * ( 1/4*(m44 - 2*m11) + 2*(m44 - 2*m11)*nf^-2 - 1/2*(2*
         m44 - 5*m11)*nf^-1 )

       + AbV(m11)^2 * ( 3/8 + 1/2*nf^-2 - 1/2*nf^-1 )

       + AbV(m11)*AbV(m14) * (  - 1/2 )

       + AbV(m11)*BbV(m11) * ( 3/4*m11 + 1/2*(m44 - 4*m11)*nf^-1 - (m44 - 3*
         m11)*nf^-2 )

       + AbV(m11)*BbV(m14) * (  - 1/4*(m44 + m11) )

       + AbV(m11)*CbV(m11) * (  - 2*(m44 - m11)*m11*nf^-2 + (m44 - m11)*m11*
         nf^-1 )

       + AbV(m14)*pi16 * (  - 1/8*( - 4 + nf)*(m44 + m11) )

       + AbV(m14)^2 * ( 1/8*nf )

       + AbV(m14)*BbV(m11) * (  - 1/2*(m44 + m11) )

       + AbV(m14)*BbV(m14) * ( 1/8*(m44 + m11)*nf )

       + AbV(m44)*pi16 * ( m44*nf^-2 - 1/2*m44*nf^-1 - 1/2*m44 )

       + AbV(m44)*BbV(m11) * (  - m44*nf^-2 + 1/2*m44*nf^-1 + 1/2*m44 )

       + BbV(m11)*pi16 * (  - (m44 - m11)*m11*nf^-1 - 2*(m44 - m11)*(m44 - 3*
         m11)*nf^-2 )

       + BbV(m11)^2 * ( 1/2*(m44 - m11)*m11*nf^-1 + 1/2*(m44 - m11)*(m44 - 5*
         m11)*nf^-2 )

       + BbV(m11)*CbV(m11) * ( 2*(m44 - m11)*(m44 - m11)*m11*nf^-2 )

       + CbV(m11)*pi16 * (  - 2*(m44 - m11)*(m44 - m11)*m11*nf^-2 );

############################################################################
SPN mass
############################################################################

   mp4SPNL =
       + 16*m11^2*L8r + 32*m11^2*L6r*nf - 8*m11^2*L5r - 16*m11^2*L4r*nf;

   mp4SPNR =
       + Ab(m11) * (  - 1/2*m11*nf^-1 - 1/2*m11 );

   mp6SPNL =
       + pi16 * (  - 40*m11^3*L8r*epsb1^-1*nf^-1 + 8*m11^3*L8r*nf^-1 + 8*m11^3
         *L8r + 16*m11^3*L5r*epsb1^-1*nf^-1 - 4*m11^3*L5r*nf^-1 - 4*m11^3*L5r
          - 12*m11^3*L3r*epsb1^-1*nf^-1 - 2*m11^3*L3r*nf^-1 + 4*m11^3*L1r - 12
         *m11^3*L0r*epsb1^-1*nf^-1 - 2*m11^3*L0r*nf^-1 + 8*( - 5 + 6*nf)*m11^3
         *L8r*epsb1^-1 + 4*( - 3 + 2*nf)*m11^3*L0r*epsb1^-1 + 4*( - 3 + 5*nf)*
         m11^3*L3r*epsb1^-1 - 16*( - 2 - 2*nf + 3*nf^2)*m11^3*L4r*epsb1^-1 - 8
         *( - 2 + 3*nf)*m11^3*L5r*epsb1^-1 + 8*( - 1 - 2*nf + 4*nf^2)*m11^3*
         L1r*epsb1^-1 + 2*( - 1 + nf)*m11^3*L3r + 16*( - 1 + nf)*(1 + 4*nf)*
         m11^3*L6r*epsb1^-1 + 2*( - 1 + 2*nf)*m11^3*L2r*nf + 2*( - 1 + 2*nf)*
         m11^3*L0r + 16*(1 + nf)*m11^3*L6r - 8*(1 + nf)*m11^3*L4r + 4*(4 - nf
          + 2*nf^2)*m11^3*L2r*epsb1^-1 )

       + Ab(m11) * (  - 40*m11^2*L8r*nf^-1 + 20*m11^2*L5r*nf^-1 - 12*m11^2*L3r
         *nf^-1 - 12*m11^2*L0r*nf^-1 - 8*( - 5 - 5*nf + 4*nf^2)*m11^2*L4r + 8*
         ( - 5 + 4*nf)*m11^2*L8r - 4*( - 5 + 4*nf)*m11^2*L5r + 4*( - 3 + 2*nf)
         *m11^2*L0r + 4*( - 3 + 5*nf)*m11^2*L3r + 16*( - 1 - 3*nf + 2*nf^2)*
         m11^2*L6r + 8*( - 1 - 2*nf + 4*nf^2)*m11^2*L1r + 4*(4 - nf + 2*nf^2)*
         m11^2*L2r )

       - 128*m11^3*L5r*L8r - 256*m11^3*L5r*L6r*nf + 64*m11^3*L5r^2 - 256*m11^3
         *L4r*L8r*nf - 512*m11^3*L4r*L6r*nf^2 + 256*m11^3*L4r*L5r*nf + 256*
         m11^3*L4r^2*nf^2;

   mp6SPNR =
       + pi16^2 * (  - 9/8*m11^3*epsb2^-1*nf^-2 - 3/2*m11^3*epsb2^-1*nf^-1 + 5/
         8*m11^3*epsb1^-1*nf^-2 + 5/8*m11^3*epsb1^-1*nf^-1 + 3/16*m11^3*nf^-2
          + 3/16*m11^3*nf^-1 + 1/384*( - 24 - 193*nf + 169*nf^2)*m11^3 + 1/96*
         ( - 20 - 67*nf + 47*nf^2)*m11^3*epsb1^-1 - 1/8*( - 1 - 7*nf + 3*nf^2)
         *m11^3*epsb2^-1 )

       + Ab(m11)*pi16 * ( m11^2*nf^-2 + 3/4*m11^2*nf^-1 + 1/48*(1 + 3*nf)*( - 
         32 + 19*nf)*m11^2 )

       + Ab(m11)^2 * ( 9/8*m11*nf^-2 + 3/2*m11*nf^-1 + 3/8*(1 - nf + nf^2)*m11
          );

   mp4PQSPNL =
       + 32*m11*m44*L6r*nf - 16*m11*m44*L4r*nf + 16*m11^2*L8r - 8*m11^2*L5r;

   mp4PQSPNR =
       + pi16 * (  - 1/2*(m44 - m11)*m11*nf^-1 )

       + Ab(m11) * (  - 1/2*m11 + 1/2*(m44 - 2*m11)*nf^-1 );

   mp6PQSPNL =
       + pi16 * ( 8*m11^3*L8r - 4*m11^3*L5r + 4*m11^3*L1r - 8*( - 4*m44 + 5*
         m11 + m11*nf)*m11*m44*L4r + 16*( - 3*m44 + 4*m11 + m11*nf)*m11*m44*
         L6r + 16*(m44 - m11)*(m44 - 3*m11)*m11*L7r*epsb1^-1 - 16*(m44 - m11)*
         (m44 - m11)*m11*L7r + 12*(2*m44 - 3*m11)*m11^2*L3r*epsb1^-1*nf^-1 + 
         12*(2*m44 - 3*m11)*m11^2*L0r*epsb1^-1*nf^-1 - 2*(4*m44 - 3*m11)*m11^2
         *L3r*nf^-1 - 2*(4*m44 - 3*m11)*m11^2*L0r*nf^-1 - 4*(7*m44 - 11*m11)*
         m11^2*L5r*epsb1^-1*nf^-1 + 4*(7*m44 - 8*m11)*m11^2*L5r*nf^-1 - 8*( - 
         2*m44*nf + 5*m44*nf^2 - 4*m11 - 2*m11*nf + m11*nf^2)*m11*m44*L4r*
         epsb1^-1 + 8*( - 2*m44^2 - 2*m44^2*nf + 4*m44^2*nf^2 + m11^2)*m11*L1r
         *epsb1^-1 + 2*( - m44^2 - m44^2*nf + 2*m44^2*nf^2 + m11^2)*m11*L2r + 
         4*( - m44^2 - m44^2*nf + 2*m44^2*nf^2 + 5*m11^2)*m11*L2r*epsb1^-1 + 
         16*(m44^2 - m44^2*nf + 3*m44^2*nf^2 - 4*m11*m44 - 2*m11*m44*nf + m11*
         m44*nf^2 + 2*m11^2)*m11*L6r*epsb1^-1 + 8*(m44^2 + 4*m11*m44 - 10*
         m11^2)*m11*L8r*epsb1^-1*nf^-1 - 8*(m44^2 + 5*m11*m44 - 7*m11^2)*m11*
         L8r*nf^-1 + 2*(m44^2*nf + 2*m11*m44*nf - 6*m11^2 + m11^2*nf)*m11*L0r*
         epsb1^-1 + 1/2*(m44^2*nf + 2*m11*m44*nf - 4*m11^2 + m11^2*nf)*m11*L3r
          + (m44^2*nf + 2*m11*m44*nf - 2*m11^2 + m11^2*nf)*m11*L0r + 8*(m44^2*
         nf + 3*m11*m44*nf - 5*m11^2 + 2*m11^2*nf)*m11*L8r*epsb1^-1 - 4*(m44^2
         *nf + 3*m11*m44*nf - 4*m11^2 + 2*m11^2*nf)*m11*L5r*epsb1^-1 + (5*
         m44^2*nf + 10*m11*m44*nf - 12*m11^2 + 5*m11^2*nf)*m11*L3r*epsb1^-1 )

       + Ab(m11) * (  - 40*m11^2*L8r + 20*m11^2*L5r - 12*m11^2*L3r + 20*m11^2*
         L2r + 8*m11^2*L1r - 12*m11^2*L0r + 24*( - m44 + 2*m11 + m11*nf)*m44*
         L4r + 16*(m44 - m11)*(m44 - 3*m11)*L7r + 12*(2*m44 - 3*m11)*m11*L3r*
         nf^-1 + 12*(2*m44 - 3*m11)*m11*L0r*nf^-1 - 4*(8*m44 - 13*m11)*m11*L5r
         *nf^-1 - 32*( - m44^2 + 2*m11*m44 + m11*m44*nf - m11^2)*L6r + 8*(
         m44^2 + 4*m11*m44 - 10*m11^2)*L8r*nf^-1 )

       + Ab(m14) * ( 16*(m44 + m11)*m11*L8r*nf - 8*(m44 + m11)*m11*L5r*nf + 10
         *(m44 + m11)*m11*L3r*nf + 4*(m44 + m11)*m11*L0r*nf )

       + Ab(m44) * ( 16*( - 1 + nf)*(1 + 2*nf)*m11*m44*L6r - 16*( - 1 + nf)*(1
          + 2*nf)*m11*m44*L4r + 4*( - 1 + nf)*(1 + 2*nf)*m11*m44*L2r + 16*( - 
         1 + nf)*(1 + 2*nf)*m11*m44*L1r )

       - 512*m11*m44^2*L4r*L6r*nf^2 + 256*m11*m44^2*L4r^2*nf^2 - 256*m11^2*m44
         *L5r*L6r*nf - 256*m11^2*m44*L4r*L8r*nf + 256*m11^2*m44*L4r*L5r*nf - 
         128*m11^3*L5r*L8r + 64*m11^3*L5r^2;

   mp6PQSPNR =
       + pi16^2 * ( 3/16*m11^3*nf^-1 + 1/4*(m44 - 2*m11)*(m44 + 5*m11)*m11*
         epsb2^-1*nf^-1 + 1/12*(m44 - m11)*m11^2*pi^2*nf^-2 + 1/24*(m44 - m11)
         *m11^2*pi^2*nf^-1 - 1/8*(2*m44 - 7*m11)*m11^2*epsb1^-1*nf^-1 - 1/8*(4
         *m44 - 9*m11)*m11^2*epsb1^-1*nf^-2 - 1/8*( - m44*nf + 2*m44*nf^2 - 4*
         m11 - 3*m11*nf + 2*m11*nf^2)*m11*m14 - 1/48*( - m44*nf + 2*m44*nf^2
          - 4*m11 - 3*m11*nf + 2*m11*nf^2)*m11*m14*pi^2 - 1/576*( - 27*m44^2
          + 3*m44^2*nf - 3*m44^2*nf^2 + 198*m11*m44 + 38*m11*m44*nf - 26*m11*
         m44*nf^2 - 387*m11^2 - 160*m11^2*nf + 4*m11^2*nf^2)*m11 + 1/96*( - 3*
         m44^2 - 13*m44^2*nf + 25*m44^2*nf^2 - 18*m11*m44 - 34*m11*m44*nf + 22
         *m11*m44*nf^2 + m11^2 - 20*m11^2*nf)*m11*epsb1^-1 - 1/96*( - m44^2 - 
         m44^2*nf + 2*m44^2*nf^2 + 6*m11*m44 - 9*m11^2 - 5*m11^2*nf)*m11*pi^2
          + 1/8*(m44^2 + 12*m11*m44 - 22*m11^2)*m11*epsb2^-1*nf^-2 + 3/16*(2*
         m44^2 - 4*m11*m44 + 3*m11^2)*m11*nf^-2 - 1/16*(3*m44^2 - 2*m44^2*nf
          + 3*m44^2*nf^2 - 10*m11*m44 - 4*m11*m44*nf + 2*m11*m44*nf^2 + 5*
         m11^2 - 8*m11^2*nf + m11^2*nf^2)*m11*epsb2^-1 )

       + Ab(m11)*pi16 * ( 1/2*m11*m44*nf^-1 + 1/24*(15*m44 - 13*m11)*m11 - 1/4
         *(2*m44^2 - 6*m11*m44 + m11^2)*nf^-2 )

       + Ab(m11)^2 * ( 1/8*m11^-1*m44^2*nf^-2 + 1/16*( - 6*m44 + 35*m11 + 5*
         m11*nf) - 1/4*(m44 - 8*m11)*nf^-1 - 1/4*(2*m44 - 7*m11)*nf^-2 )

       + Ab(m11)*Ab(m14) * ( 1/2*( - 2*m44 + m11*nf) )

       + Ab(m11)*Ab(m44) * (  - 1/4*m44*nf^-2 - 1/4*m44*nf^-1 + 1/2*m44 )

       + Ab(m14)*pi16 * ( 1/24*(24*m44 - 5*m44*nf + 8*m44*nf^2 - 3*m11*nf)*m11
          )

       + Ab(m14)^2 * (  - 1/4*m11*nf^2 - 1/8*( - m44*nf + 2*m44*nf^2 - 4*m11
          - 3*m11*nf + 2*m11*nf^2)*m11*m14^-1 )

       + Ab(m44)*pi16 * ( 1/4*m11*m44*nf^-2 + 1/4*m11*m44*nf^-1 - 1/2*m11*m44
          )

       + Ab(m44)^2 * (  - 1/16*( - 1 + nf)*(1 + 2*nf)*m11 )

       + hh(1,m11,m14,m14,m11) * (  - 1/8*( - m44 + 4*m11 + 5*m11*nf)*m11 )

       + hh(1,m44,m14,m14,m11) * ( 1/8*( - 1 + nf)*(1 + 2*nf)*m11*m44 )

       + hh(2,m11,m11,m11,m11) * (  - (m44 - m11)*m11^2*nf^-2 - 1/2*(m44 - m11
         )*m11^2*nf^-1 )

       + hh(2,m11,m14,m14,m11) * ( 5/8*(m44 - m11)*m11^2 )

       + hh(5,m11,m11,m11,m11) * ( 1/2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1(1,m11,m14,m14,m11) * ( m11^2*nf )

       + hh1(2,m11,m14,m14,m11) * (  - (m44 - m11)*m11^2 )

       + hh21(1,m11,m14,m14,m11) * (  - 3/8*( - 1 + nf)*m11^2 )

       + hh21(1,m44,m14,m14,m11) * ( 3/8*( - 1 + nf)*(1 + 2*nf)*m11^2 )

       + hh21(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11)*m11^2 );

   mp4SPNV =
       + AbV(m11) * (  - 1/2*m11*nf^-1 - 1/2*m11 );

   mp6SPNLV =
       + AbV(m11) * (  - 32*m11^2*L8r*nf^-1 + 16*m11^2*L5r*nf^-1 - 12*m11^2*
         L3r*nf^-1 - 12*m11^2*L0r*nf^-1 + 4*( - 3 + 2*nf)*m11^2*L0r + 4*( - 3
          + 5*nf)*m11^2*L3r + 8*( - 1 - 2*nf + 4*nf^2)*m11^2*L1r - 32*( - 1 - 
         nf + nf^2)*m11^2*L4r + 32*( - 1 + nf)*m11^2*L8r + 32*( - 1 + nf)*
         m11^2*L6r*nf - 16*( - 1 + nf)*m11^2*L5r + 4*(4 - nf + 2*nf^2)*m11^2*
         L2r )

       + BbV(m11) * (  - 8*m11^3*L8r*nf^-1 - 8*m11^3*L8r + 4*m11^3*L5r*nf^-1
          + 4*m11^3*L5r - 16*(1 + nf)*m11^3*L6r + 8*(1 + nf)*m11^3*L4r )

       + A23bV(m11) * ( 12*m11*L3r*nf^-1 - 24*m11*L1r + 12*m11*L0r*nf^-1 - 12*
         ( - 1 + nf)*m11*L3r - 12*( - 1 + 2*nf)*m11*L2r*nf - 12*( - 1 + 2*nf)*
         m11*L0r );

   mp6SPNRV =
       + Ab(m11)*AbV(m11) * ( 1/2*m11*nf^-2 + m11*nf^-1 - 1/2*( - 2 - 2*nf + 
         nf^2)*m11 )

       + Ab(m11)*BbV(m11) * ( 1/4*m11^2*nf^-2 + 1/2*m11^2*nf^-1 + 1/4*m11^2 )

       + AbV(m11)*pi16 * (  - 1/4*m11^2*nf^-2 - 1/2*m11^2*nf^-1 + 1/12*(1 + 2*
         nf)*( - 3 + 2*nf)*m11^2 )

       + AbV(m11)^2 * ( 1/8*m11*nf^-2 + 1/4*m11*nf^-1 - 1/8*( - 3 - 4*nf + 2*
         nf^2)*m11 )

       + AbV(m11)*BbV(m11) * ( 1/4*m11^2*nf^-2 + 1/2*m11^2*nf^-1 + 1/4*m11^2 )

       + hhV(1,m11,m11,m11,m11) * ( 1/2*m11^2*nf^-2 + 1/2*m11^2*nf^-1 + 1/12*(
          - 2 - 9*nf + 3*nf^2)*m11^2 )

       + hh1V(1,m11,m11,m11,m11) * ( m11^2*nf )

       + hh21V(1,m11,m11,m11,m11) * ( 3/4*( - 1 + nf)*m11^2*nf )

       + hh27V(1,m11,m11,m11,m11) * (  - 3/4*( - 1 + nf)*m11*nf );

   mp4PQSPNV =
       + AbV(m11) * (  - 1/2*m11*nf^-1 - 1/2*m11 )

       + BbV(m11) * ( 1/2*(m44 - m11)*m11*nf^-1 );

   mp6PQSPNLV =
       + AbV(m11) * (  - 32*m11^2*L8r*nf^-1 - 32*m11^2*L8r + 16*m11^2*L5r - 12
         *m11^2*L3r + 20*m11^2*L2r + 8*m11^2*L1r - 12*m11^2*L0r + 16*(1 + nf)*
         m11*m44*L4r - 16*(m44 + m44*nf - 2*m11)*m11*L6r - 8*(m44 - 3*m11)*m11
         *L5r*nf^-1 + 12*(m44 - 2*m11)*m11*L3r*nf^-1 + 12*(m44 - 2*m11)*m11*
         L0r*nf^-1 - 32*(m44 - m11)*m11*L7r )

       + AbV(m14) * ( 16*(m44 + m11)*m11*L8r*nf - 8*(m44 + m11)*m11*L5r*nf + 
         10*(m44 + m11)*m11*L3r*nf + 4*(m44 + m11)*m11*L0r*nf )

       + AbV(m44) * ( 16*( - 1 + nf)*(1 + 2*nf)*m11*m44*L6r - 16*( - 1 + nf)*(
         1 + 2*nf)*m11*m44*L4r + 4*( - 1 + nf)*(1 + 2*nf)*m11*m44*L2r + 16*(
          - 1 + nf)*(1 + 2*nf)*m11*m44*L1r )

       + BbV(m11) * (  - 8*m11^3*L8r + 4*m11^3*L5r + 8*( - 3*m44 + 4*m11 + m11
         *nf)*m11*m44*L4r - 16*( - 2*m44 + 3*m11 + m11*nf)*m11*m44*L6r + 12*(
         m44 - m11)*m11^2*L3r*nf^-1 + 12*(m44 - m11)*m11^2*L0r*nf^-1 + 16*(m44
          - m11)*(m44 - m11)*m11*L7r - 4*(6*m44 - 7*m11)*m11^2*L5r*nf^-1 + 8*(
         m44^2 + 4*m11*m44 - 6*m11^2)*m11*L8r*nf^-1 )

       + CbV(m11) * ( 32*(m44 - m11)*m11^2*m44*L6r - 16*(m44 - m11)*m11^2*m44*
         L4r + 16*(m44 - m11)*m11^3*L8r*nf^-1 - 8*(m44 - m11)*m11^3*L5r*nf^-1
          )

       + A23bV(m11) * ( 12*m11*L3r*nf^-1 + 12*m11*L3r - 12*m11*L2r - 24*m11*
         L1r + 12*m11*L0r*nf^-1 + 12*m11*L0r )

       + A23bV(m14) * (  - 12*m11*L3r*nf - 24*m11*L0r*nf )

       + A23bV(m44) * (  - 12*( - 1 + nf)*(1 + 2*nf)*m11*L2r )

       + B23bV(m11) * (  - 12*(m44 - m11)*m11*L3r*nf^-1 - 12*(m44 - m11)*m11*
         L0r*nf^-1 );

   mp6PQSPNRV =
       + Ab(m11)*AbV(m11) * ( 3/2*m11 - 1/4*(m44 - 6*m11)*nf^-1 - 1/4*(m44 - 4
         *m11)*nf^-2 )

       + Ab(m11)*AbV(m14) * ( 1/2*( - 2*m44 + m11*nf) )

       + Ab(m11)*AbV(m44) * (  - 1/4*m44*nf^-2 - 1/4*m44*nf^-1 + 1/2*m44 )

       + Ab(m11)*BbV(m11) * ( 3/4*m11^2 - 3/4*(m44 - 2*m11)*m11*nf^-1 + 1/4*(
         m44^2 - 7*m11*m44 + 8*m11^2)*nf^-2 )

       + Ab(m11)*CbV(m11) * (  - 1/2*(m44 - m11)*m11^2*nf^-1 + 1/2*(m44 - m11)
         *(m44 - 2*m11)*m11*nf^-2 )

       + Ab(m14)*AbV(m11) * ( 1/2*m11*nf )

       + Ab(m14)*AbV(m14) * (  - 1/2*m11*nf^2 )

       + Ab(m14)*BbV(m11) * (  - m11*m44 )

       + Ab(m44)*BbV(m11) * (  - 1/4*m11*m44*nf^-2 - 1/4*m11*m44*nf^-1 + 1/2*
         m11*m44 )

       + AbV(m11)*pi16 * (  - 3/4*m11^2 + 1/2*(m44 - 2*m11)*m11*nf^-2 + 1/4*(2
         *m44 - 5*m11)*m11*nf^-1 )

       + AbV(m11)^2 * ( 1/8*m11*nf^-2 + 1/4*m11*nf^-1 + 3/8*m11 )

       + AbV(m11)*AbV(m14) * ( 1/2*m11*nf )

       + AbV(m11)*BbV(m11) * ( 3/4*m11^2 - 1/4*(m44 - 4*m11)*m11*nf^-1 - 1/4*(
         m44 - 3*m11)*m11*nf^-2 )

       + AbV(m11)*CbV(m11) * (  - 1/2*(m44 - m11)*m11^2*nf^-2 - 1/2*(m44 - m11
         )*m11^2*nf^-1 )

       + AbV(m14)*pi16 * ( 1/24*(24*m44 - 5*m44*nf + 8*m44*nf^2 - 3*m11*nf)*
         m11 )

       + AbV(m14)^2 * (  - 1/4*m11*nf^2 )

       + AbV(m14)*BbV(m11) * (  - m11*m44 )

       + AbV(m44)*pi16 * ( 1/4*m11*m44*nf^-2 + 1/4*m11*m44*nf^-1 - 1/2*m11*m44
          )

       + AbV(m44)*BbV(m11) * (  - 1/4*m11*m44*nf^-2 - 1/4*m11*m44*nf^-1 + 1/2*
         m11*m44 )

       + BbV(m11)*pi16 * ( 1/2*(m44 - m11)*m11^2*nf^-1 - 1/2*(m44 - m11)*(m44
          - 3*m11)*m11*nf^-2 )

       + BbV(m11)^2 * (  - 1/4*(m44 - m11)*m11^2*nf^-1 + 1/8*(m44 - m11)*(m44
          - 5*m11)*m11*nf^-2 )

       + BbV(m11)*CbV(m11) * ( 1/2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + CbV(m11)*pi16 * (  - 1/2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hhV(1,m11,m11,m11,m11) * ( 1/2*m11^2*nf^-2 + 1/2*m11^2*nf^-1 + 1/3*
         m11^2 )

       + hhV(1,m11,m14,m14,m11) * (  - 1/8*( - m44 + 4*m11 + 5*m11*nf)*m11 )

       + hhV(1,m44,m14,m14,m11) * ( 1/8*( - 1 + nf)*(1 + 2*nf)*m11*m44 )

       + hhV(2,m11,m11,m11,m11) * (  - (m44 - m11)*m11^2*nf^-2 - 1/2*(m44 - 
         m11)*m11^2*nf^-1 )

       + hhV(2,m11,m14,m14,m11) * ( 5/8*(m44 - m11)*m11^2 )

       + hhV(5,m11,m11,m11,m11) * ( 1/2*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1V(1,m11,m14,m14,m11) * ( m11^2*nf )

       + hh1V(2,m11,m14,m14,m11) * (  - (m44 - m11)*m11^2 )

       + hh21V(1,m11,m14,m14,m11) * (  - 3/8*( - 1 + nf)*m11^2 )

       + hh21V(1,m44,m14,m14,m11) * ( 3/8*( - 1 + nf)*(1 + 2*nf)*m11^2 )

       + hh21V(2,m11,m14,m14,m11) * ( 3/8*(m44 - m11)*m11^2 )

       + hh27V(1,m11,m14,m14,m11) * ( 3/8*( - 1 + nf)*m11 )

       + hh27V(1,m44,m14,m14,m11) * (  - 3/8*( - 1 + nf)*(1 + 2*nf)*m11 )

       + hh27V(2,m11,m14,m14,m11) * (  - 3/8*(m44 - m11)*m11 );

############################################################################
SPN decay
############################################################################

   fp4SPNL =
       + 4*m11*L5r + 8*m11*L4r*nf;

   fp4SPNR =
       + Ab(m11) * ( 1/2*nf );

   fp6SPNL =
       + pi16 * ( 8*m11^2*L8r*epsb1^-1*nf - 8*m11^2*L8r*nf + 16*m11^2*L6r*
         epsb1^-1*nf^2 - 16*m11^2*L6r*nf^2 - 2*m11^2*L5r*epsb1^-1*nf^-1 - 2*
         m11^2*L5r*epsb1^-1 + 4*m11^2*L5r*nf + 8*m11^2*L4r*nf^2 + 6*m11^2*L3r*
         epsb1^-1*nf^-1 + m11^2*L3r*nf^-1 - 2*m11^2*L1r + 6*m11^2*L0r*epsb1^-1
         *nf^-1 + m11^2*L0r*nf^-1 - 2*( - 3 + 2*nf)*m11^2*L0r*epsb1^-1 - 2*(
          - 3 + 5*nf)*m11^2*L3r*epsb1^-1 - 4*( - 1 - 2*nf + 4*nf^2)*m11^2*L1r*
         epsb1^-1 - ( - 1 + nf)*m11^2*L3r - ( - 1 + 2*nf)*m11^2*L2r*nf - ( - 1
          + 2*nf)*m11^2*L0r - 4*(1 + nf)*m11^2*L4r*epsb1^-1 - 2*(4 - nf + 2*
         nf^2)*m11^2*L2r*epsb1^-1 )

       + Ab(m11) * ( 8*m11*L8r*nf + 16*m11*L6r*nf^2 - 2*m11*L5r*nf^-1 + 6*m11*
         L3r*nf^-1 + 6*m11*L0r*nf^-1 - 2*( - 3 + 2*nf)*m11*L0r - 2*( - 3 + 5*
         nf)*m11*L3r - 4*( - 1 - 2*nf + 4*nf^2)*m11*L1r - 2*(1 + nf)*m11*L5r
          - 4*(1 + nf + nf^2)*m11*L4r - 2*(4 - nf + 2*nf^2)*m11*L2r )

       - 8*m11^2*L5r^2 - 32*m11^2*L4r*L5r*nf - 32*m11^2*L4r^2*nf^2;

   fp6SPNR =
       + pi16^2 * (  - 1/16*m11^2*epsb1^-1*nf^-2 - 1/16*m11^2*epsb1^-1*nf^-1
          + 7/32*m11^2*nf^-2 + 7/32*m11^2*nf^-1 + 1/768*( - 56 - 57*nf + nf^2)
         *m11^2 - 1/192*( - 4 - 53*nf + 49*nf^2)*m11^2*epsb1^-1 + 1/16*(4 + 3*
         nf + nf^2)*m11^2*epsb2^-1 )

       + Ab(m11)*pi16 * (  - 1/8*m11*nf^-2 - 1/8*m11*nf^-1 - 1/96*( - 28 - 87*
         nf + 59*nf^2)*m11 )

       + Ab(m11)^2 * (  - 1/16*(4 + 3*nf + 3*nf^2) );

   fp4PQSPNL =
       + 8*m44*L4r*nf + 4*m11*L5r;

   fp4PQSPNR =
       + Ab(m14) * ( 1/2*nf );

   fp6PQSPNL =
       + pi16 * (  - 2*m11^2*L1r - 4*(m44 + m44*nf - m44*nf^2 + m11*nf^2)*m44*
         L4r*epsb1^-1 + 2*(m44 - 2*m11)*m11*L5r*epsb1^-1*nf^-1 - 2*(m44 - m11)
         *m11*L5r*nf^-1 + 8*(m44 + m11)*m44*L6r*epsb1^-1*nf^2 - 8*(m44 + m11)*
         m44*L6r*nf^2 + 4*(m44 + m11)*m44*L4r*nf^2 + 2*(m44 + m11)*(m44 + m11)
         *L8r*epsb1^-1*nf - 2*(m44 + m11)*(m44 + m11)*L8r*nf + (m44 + m11)*(
         m44 + m11)*L5r*nf - 6*(2*m44 - 3*m11)*m11*L3r*epsb1^-1*nf^-1 - 6*(2*
         m44 - 3*m11)*m11*L0r*epsb1^-1*nf^-1 + (4*m44 - 3*m11)*m11*L3r*nf^-1
          + (4*m44 - 3*m11)*m11*L0r*nf^-1 - 4*( - 2*m44^2 - 2*m44^2*nf + 4*
         m44^2*nf^2 + m11^2)*L1r*epsb1^-1 - ( - m44^2 - m44^2*nf + 2*m44^2*
         nf^2 + m11^2)*L2r - 2*( - m44^2 - m44^2*nf + 2*m44^2*nf^2 + 5*m11^2)*
         L2r*epsb1^-1 + ( - m44^2*nf - 2*m11^2 + m11^2*nf)*L5r*epsb1^-1 - (
         m44^2*nf + 2*m11*m44*nf - 6*m11^2 + m11^2*nf)*L0r*epsb1^-1 - 1/4*(
         m44^2*nf + 2*m11*m44*nf - 4*m11^2 + m11^2*nf)*L3r - 1/2*(m44^2*nf + 2
         *m11*m44*nf - 2*m11^2 + m11^2*nf)*L0r - 1/2*(5*m44^2*nf + 10*m11*m44*
         nf - 12*m11^2 + 5*m11^2*nf)*L3r*epsb1^-1 )

       + Ab(m11) * (  - 2*m11*L5r + 6*m11*L3r - 10*m11*L2r - 4*m11*L1r + 6*m11
         *L0r + 2*(m44 - 2*m11)*L5r*nf^-1 - 6*(2*m44 - 3*m11)*L3r*nf^-1 - 6*(2
         *m44 - 3*m11)*L0r*nf^-1 )

       + Ab(m14) * (  - 4*m44*L4r*nf^2 + 2*m11*L5r*nf + 8*(m44 + m11)*m14^-1*
         m44*L6r*nf^2 - 4*(m44 + m11)*m14^-1*m44*L4r*nf^2 - 5*(m44 + m11)*L3r*
         nf - 2*(m44 + m11)*L0r*nf + 2*(m44 + m11)*(m44 + m11)*m14^-1*L8r*nf
          - (m44 + m11)*(m44 + m11)*m14^-1*L5r*nf )

       + Ab(m44) * ( 4*( - 1 + nf)*(1 + 2*nf)*m44*L4r - 2*( - 1 + nf)*(1 + 2*
         nf)*m44*L2r - 8*( - 1 + nf)*(1 + 2*nf)*m44*L1r )

       - 32*m44^2*L4r^2*nf^2 - 32*m11*m44*L4r*L5r*nf - 8*m11^2*L5r^2;

   fp6PQSPNR =
       + pi16^2 * (  - 1/16*m11^2*epsb1^-1*nf^-2 - 1/16*m11^2*epsb1^-1*nf^-1
          + 7/32*m11^2*nf^-2 + 7/32*m11^2*nf^-1 + 1/16*( - m44 + 2*m44*nf - 
         m11)*m14*nf + 1/96*( - m44 + 2*m44*nf - m11)*m14*pi^2*nf - 1/192*( - 
         3*m44^2 - 13*m44^2*nf + 25*m44^2*nf^2 + 6*m11*m44 - 20*m11*m44*nf + 
         20*m11*m44*nf^2 - 7*m11^2 - 20*m11^2*nf + 4*m11^2*nf^2)*epsb1^-1 + 1/
         192*( - m44^2 - m44^2*nf + 2*m44^2*nf^2 + 2*m11*m44 - m11^2 - m11^2*
         nf)*pi^2 - 1/32*(m44^2 - m44^2*nf - 3*m44^2*nf^2 - 6*m11*m44 - 4*m11*
         m44*nf - 3*m11^2 - m11^2*nf + m11^2*nf^2)*epsb2^-1 - 1/384*(9*m44^2
          - m44^2*nf + m44^2*nf^2 - 18*m11*m44 - 20*m11*m44*nf + 20*m11*m44*
         nf^2 - 47*m11^2) )

       + Ab(m11)*pi16 * (  - 1/8*m11*nf^-2 - 1/8*m11*nf^-1 + 1/48*(3*m44 + 5*
         m11) )

       + Ab(m11)^2 * ( 1/16*m11^-1*m44 - 1/32*(1 + nf) )

       + Ab(m11)*Ab(m14) * (  - 1/8*(m44 + m11)*m14^-1 )

       + Ab(m14)*pi16 * (  - 1/48*( - 11*m44 + 8*m44*nf - 11*m11 + 2*m11*nf)*
         nf )

       + Ab(m14)^2 * (  - 1/8*nf + 1/16*( - 3*m44 + 2*m44*nf - 3*m11)*m14^-1*
         nf )

       + Ab(m44)^2 * ( 1/32*( - 1 + nf)*(1 + 2*nf) )

       + hh(1,m11,m14,m14,m11) * ( 1/16*( - m44 + m11*nf) )

       + hh(1,m44,m14,m14,m11) * (  - 1/16*( - 1 + nf)*(1 + 2*nf)*m44 )

       + hh(2,m11,m14,m14,m11) * (  - 5/72*(m44 - m11)*m11 )

       + hh1(2,m11,m14,m14,m11) * ( 1/144*(m44 - m11)*m11 )

       + hh1(3,m14,m11,m14,m11) * ( 1/72*(m44 - m11)*m11 )

       + hhd(1,m11,m14,m14,m11) * (  - 1/16*( - m44 + 4*m11 + 5*m11*nf)*m11 )

       + hhd(1,m44,m14,m14,m11) * ( 1/16*( - 1 + nf)*(1 + 2*nf)*m11*m44 )

       + hhd(2,m11,m11,m11,m11) * (  - 1/2*(m44 - m11)*m11^2*nf^-2 - 1/4*(m44
          - m11)*m11^2*nf^-1 )

       + hhd(2,m11,m14,m14,m11) * ( 5/16*(m44 - m11)*m11^2 )

       + hhd(5,m11,m11,m11,m11) * ( 1/4*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1d(1,m11,m14,m14,m11) * ( 1/2*m11^2*nf )

       + hh1d(2,m11,m14,m14,m11) * (  - 1/2*(m44 - m11)*m11^2 )

       + hh21d(1,m11,m14,m14,m11) * (  - 3/16*( - 1 + nf)*m11^2 )

       + hh21d(1,m44,m14,m14,m11) * ( 3/16*( - 1 + nf)*(1 + 2*nf)*m11^2 )

       + hh21d(2,m11,m14,m14,m11) * ( 3/16*(m44 - m11)*m11^2 );

   fp4SPNV =
       + AbV(m11) * ( 1/2*nf );

   fp6SPNLV =
       + AbV(m11) * (  - 2*m11*L5r*nf^-1 + 6*m11*L3r*nf^-1 + 6*m11*L0r*nf^-1
          - 2*( - 3 + 2*nf)*m11*L0r - 2*( - 3 + 5*nf)*m11*L3r - 4*( - 1 - 2*nf
          + 4*nf^2)*m11*L1r + 4*( - 1 - nf + nf^2)*m11*L4r + 2*( - 1 + nf)*m11
         *L5r - 2*(4 - nf + 2*nf^2)*m11*L2r )

       + BbV(m11) * ( 8*m11^2*L8r*nf + 16*m11^2*L6r*nf^2 - 4*m11^2*L5r*nf - 8*
         m11^2*L4r*nf^2 )

       + A23bV(m11) * (  - 6*L3r*nf^-1 + 12*L1r - 6*L0r*nf^-1 + 6*( - 1 + nf)*
         L3r + 6*( - 1 + 2*nf)*L2r*nf + 6*( - 1 + 2*nf)*L0r );

   fp6SPNRV =
       + Ab(m11)*AbV(m11) * (  - 1/4*(1 + 2*nf) )

       + Ab(m11)*BbV(m11) * (  - 1/4*(1 + nf)*m11 )

       + AbV(m11)*pi16 * (  - 1/24*( - 6 - 11*nf + 5*nf^2)*m11 )

       + AbV(m11)^2 * (  - 1/8*nf )

       + AbV(m11)*BbV(m11) * (  - 1/4*(1 + nf)*m11 )

       + hhV(1,m11,m11,m11,m11) * (  - 1/8*( - 1 + nf)*m11*nf )

       + hh27V(1,m11,m11,m11,m11) * ( 3/8*( - 1 + nf)*nf )

       + hhdV(1,m11,m11,m11,m11) * ( 1/4*m11^2*nf^-2 + 1/4*m11^2*nf^-1 + 1/24*
         ( - 2 - 9*nf + 3*nf^2)*m11^2 )

       + hh1dV(1,m11,m11,m11,m11) * ( 1/2*m11^2*nf )

       + hh21dV(1,m11,m11,m11,m11) * ( 3/8*( - 1 + nf)*m11^2*nf )

       + hh27dV(1,m11,m11,m11,m11) * (  - 3/8*( - 1 + nf)*m11*nf );

   fp4PQSPNV =
       + AbV(m14) * ( 1/2*nf );

   fp6PQSPNLV =
       + AbV(m11) * (  - 2*m11*L5r*nf^-1 - 2*m11*L5r + 6*m11*L3r - 10*m11*L2r
          - 4*m11*L1r + 6*m11*L0r - 6*(m44 - 2*m11)*L3r*nf^-1 - 6*(m44 - 2*m11
         )*L0r*nf^-1 )

       + AbV(m14) * (  - 4*m44*L4r*nf^2 + 2*m11*L5r*nf - 5*(m44 + m11)*L3r*nf
          - 2*(m44 + m11)*L0r*nf )

       + AbV(m44) * ( 4*( - 1 + nf)*(1 + 2*nf)*m44*L4r - 2*( - 1 + nf)*(1 + 2*
         nf)*m44*L2r - 8*( - 1 + nf)*(1 + 2*nf)*m44*L1r )

       + BbV(m11) * ( 2*(m44 - m11)*m11*L5r*nf^-1 - 6*(m44 - m11)*m11*L3r*
         nf^-1 - 6*(m44 - m11)*m11*L0r*nf^-1 )

       + BbV(m14) * ( 8*(m44 + m11)*m44*L6r*nf^2 - 4*(m44 + m11)*m44*L4r*nf^2
          + 2*(m44 + m11)*(m44 + m11)*L8r*nf - (m44 + m11)*(m44 + m11)*L5r*nf
          )

       + A23bV(m11) * (  - 6*L3r*nf^-1 - 6*L3r + 6*L2r + 12*L1r - 6*L0r*nf^-1
          - 6*L0r )

       + A23bV(m14) * ( 6*L3r*nf + 12*L0r*nf )

       + A23bV(m44) * ( 6*( - 1 + nf)*(1 + 2*nf)*L2r )

       + B23bV(m11) * ( 6*(m44 - m11)*L3r*nf^-1 + 6*(m44 - m11)*L0r*nf^-1 );

   fp6PQSPNRV =
       + Ab(m11)*BbV(m14) * (  - 1/8*(m44 + m11) )

       + Ab(m14)*AbV(m11) * (  - 1/8*(m44 + m11)*m14^-1 )

       + Ab(m14)*AbV(m14) * (  - 1/4*nf - 1/8*(m44 + m11)*m14^-1*nf )

       + Ab(m14)*BbV(m14) * (  - 1/8*(m44 + m11)*nf )

       + AbV(m11)*pi16 * ( 1/8*(m44 + m11) )

       + AbV(m11)*BbV(m14) * (  - 1/8*(m44 + m11) )

       + AbV(m14)*pi16 * (  - 1/48*( - 11*m44 + 8*m44*nf - 11*m11 + 2*m11*nf)*
         nf )

       + AbV(m14)^2 * (  - 1/8*nf )

       + AbV(m14)*BbV(m14) * (  - 1/8*(m44 + m11)*nf )

       + hhV(1,m11,m14,m14,m11) * ( 1/16*( - m44 + m11*nf) )

       + hhV(1,m44,m14,m14,m11) * (  - 1/16*( - 1 + nf)*(1 + 2*nf)*m44 )

       + hhV(2,m11,m14,m14,m11) * (  - 5/72*(m44 - m11)*m11 )

       + hh1V(2,m11,m14,m14,m11) * ( 1/144*(m44 - m11)*m11 )

       + hh1V(3,m14,m11,m14,m11) * ( 1/72*(m44 - m11)*m11 )

       + hh27V(1,m11,m14,m14,m11) * (  - 3/16*( - 1 + nf) )

       + hh27V(1,m44,m14,m14,m11) * ( 3/16*( - 1 + nf)*(1 + 2*nf) )

       + hh27V(2,m11,m14,m14,m11) * ( 3/16*(m44 - m11) )

       + hhdV(1,m11,m11,m11,m11) * ( 1/4*m11^2*nf^-2 + 1/4*m11^2*nf^-1 + 1/6*
         m11^2 )

       + hhdV(1,m11,m14,m14,m11) * (  - 1/16*( - m44 + 4*m11 + 5*m11*nf)*m11 )

       + hhdV(1,m44,m14,m14,m11) * ( 1/16*( - 1 + nf)*(1 + 2*nf)*m11*m44 )

       + hhdV(2,m11,m11,m11,m11) * (  - 1/2*(m44 - m11)*m11^2*nf^-2 - 1/4*(m44
          - m11)*m11^2*nf^-1 )

       + hhdV(2,m11,m14,m14,m11) * ( 5/16*(m44 - m11)*m11^2 )

       + hhdV(5,m11,m11,m11,m11) * ( 1/4*(m44 - m11)*(m44 - m11)*m11^2*nf^-2 )

       + hh1dV(1,m11,m14,m14,m11) * ( 1/2*m11^2*nf )

       + hh1dV(2,m11,m14,m14,m11) * (  - 1/2*(m44 - m11)*m11^2 )

       + hh21dV(1,m11,m14,m14,m11) * (  - 3/16*( - 1 + nf)*m11^2 )

       + hh21dV(1,m44,m14,m14,m11) * ( 3/16*( - 1 + nf)*(1 + 2*nf)*m11^2 )

       + hh21dV(2,m11,m14,m14,m11) * ( 3/16*(m44 - m11)*m11^2 )

       + hh27dV(1,m11,m14,m14,m11) * ( 3/16*( - 1 + nf)*m11 )

       + hh27dV(1,m44,m14,m14,m11) * (  - 3/16*( - 1 + nf)*(1 + 2*nf)*m11 )

       + hh27dV(2,m11,m14,m14,m11) * (  - 3/16*(m44 - m11)*m11 );

############################################################################
SPN vev
############################################################################

   vp4SPNL =
       + 4*m11*H2r + 8*m11*L8r + 32*m11*L6r*nf;

   vp4SPNR =
       + Ab(m11) * (  - 1/2*nf^-1 + 1/2*( - 1 + 2*nf) );

   vp6SPNL =
       + pi16 * (  - 24*m11^2*L8r*epsb1^-1*nf^-1 + 8*m11^2*L8r*nf^-1 + 12*
         m11^2*L5r*epsb1^-1*nf^-1 - 4*m11^2*L5r*nf^-1 + 48*( - 1 + nf)*(1 + 2*
         nf)*m11^2*L6r*epsb1^-1 - 16*( - 1 + nf)*(1 + 2*nf)*m11^2*L6r - 24*(
          - 1 + nf)*(1 + 2*nf)*m11^2*L4r*epsb1^-1 + 8*( - 1 + nf)*(1 + 2*nf)*
         m11^2*L4r + 24*( - 1 + 2*nf)*m11^2*L8r*epsb1^-1 - 8*( - 1 + 2*nf)*
         m11^2*L8r - 12*( - 1 + 2*nf)*m11^2*L5r*epsb1^-1 + 4*( - 1 + 2*nf)*
         m11^2*L5r )

       + Ab(m11) * (  - 24*m11*L8r*nf^-1 + 12*m11*L5r*nf^-1 + 48*( - 1 + nf)*(
         1 + 2*nf)*m11*L6r - 24*( - 1 + nf)*(1 + 2*nf)*m11*L4r + 24*( - 1 + 2*
         nf)*m11*L8r - 12*( - 1 + 2*nf)*m11*L5r );

   vp6SPNR =
       + pi16^2 * (  - 3/8*m11^2*epsb2^-1*nf^-2 - 3/4*m11^2*epsb2^-1*nf^-1 + 3/
         8*(1 + 2*nf)*m11^2*epsb2^-1 )

       + Ab(m11)*pi16 * (  - 1/4*m11*nf^-2 - 1/2*m11*nf^-1 + 1/4*(1 + 2*nf)*
         m11 )

       + Ab(m11)^2 * ( 3/8*nf^-2 + 3/4*nf^-1 - 3/8*(1 + 2*nf) );

   vp4PQSPNL =
       + 32*m44*L6r*nf + 4*m11*H2r + 8*m11*L8r;

   vp4PQSPNR =
       + pi16 * (  - 1/2*(m44 - m11)*nf^-1 )

       + Ab(m11) * (  - 1/2 + 1/2*m11^-1*m44*nf^-1 - nf^-1 )

       + Ab(m14) * ( nf );

   vp6PQSPNL =
       + pi16 * ( 16*(m44 - m44*nf + 4*m44*nf^2 - 4*m11 - 2*m11*nf + 2*m11*
         nf^2)*m44*L6r*epsb1^-1 - 8*(m44 - m44*nf + 4*m44*nf^2 - 4*m11 - 2*m11
         *nf + 2*m11*nf^2)*m44*L4r*epsb1^-1 + 16*(m44 - m11)*(m44 - 3*m11)*L7r
         *epsb1^-1 - 16*(m44 - m11)*(m44 - m11)*L7r - 12*(2*m44 - 3*m11)*m11*
         L5r*epsb1^-1*nf^-1 - 16*(3*m44 + m44*nf^2 - 4*m11 - m11*nf + m11*nf^2
         )*m44*L6r + 8*(3*m44 + m44*nf^2 - 4*m11 - m11*nf + m11*nf^2)*m44*L4r
          + 4*(5*m44 - 6*m11)*m11*L5r*nf^-1 + 8*(m44^2 + 2*m11*m44 - 6*m11^2)*
         L8r*epsb1^-1*nf^-1 - 8*(m44^2 + 3*m11*m44 - 5*m11^2)*L8r*nf^-1 + 12*(
         m44^2*nf + 2*m11*m44*nf - 2*m11^2 + m11^2*nf)*L8r*epsb1^-1 - 4*(m44^2
         *nf + 2*m11*m44*nf - 2*m11^2 + m11^2*nf)*L8r - 6*(m44^2*nf + 2*m11*
         m44*nf - 2*m11^2 + m11^2*nf)*L5r*epsb1^-1 + 2*(m44^2*nf + 2*m11*m44*
         nf - 2*m11^2 + m11^2*nf)*L5r )

       + Ab(m11) * ( 8*m11^-1*m44^2*L8r*nf^-1 + 16*m11^-1*m44^2*L7r + 32*
         m11^-1*m44^2*L6r - 16*m11^-1*m44^2*L4r - 24*m11*L8r + 12*m11*L5r - 32
         *(2 + nf)*m44*L6r + 16*(2 + nf)*m44*L4r + 16*(m44 - 3*m11)*L8r*nf^-1
          - 12*(2*m44 - 3*m11)*L5r*nf^-1 - 16*(4*m44 - 3*m11)*L7r )

       + Ab(m14) * ( 32*m44*L6r*nf^2 - 16*m44*L4r*nf^2 + 16*(m44 + m11)*m14^-1
         *m44*L6r*nf^2 - 8*(m44 + m11)*m14^-1*m44*L4r*nf^2 + 16*(m44 + m11)*
         L8r*nf - 8*(m44 + m11)*L5r*nf + 4*(m44 + m11)*(m44 + m11)*m14^-1*L8r*
         nf - 2*(m44 + m11)*(m44 + m11)*m14^-1*L5r*nf )

       + Ab(m44) * ( 16*( - 1 + nf)*(1 + 2*nf)*m44*L6r - 8*( - 1 + nf)*(1 + 2*
         nf)*m44*L4r );

   vp6PQSPNR =
       + pi16^2 * (  - 1/4*(m44 - m11)*m11*nf^-1 + 1/8*(m44 - m11)*(3*m44 - 7*
         m11)*nf^-2 + 1/16*( - 4*m44^2 + 3*m44^2*nf + 16*m11*m44 + 6*m11*m44*
         nf - 6*m11^2 + 3*m11^2*nf)*epsb2^-1 + 1/4*(m44^2 + 2*m11*m44 - 6*
         m11^2)*epsb2^-1*nf^-1 + 1/8*(m44^2 + 8*m11*m44 - 12*m11^2)*epsb2^-1*
         nf^-2 )

       + Ab(m11)*pi16 * (  - 1/2*m11^-1*m44^2*nf^-2 + 1/4*(m44 - 2*m11) + 5/2*
         (m44 - m11)*nf^-2 + 1/4*(4*m44 - 7*m11)*nf^-1 )

       + Ab(m11)^2 * ( 9/8 + 1/8*m11^-2*m44^2*nf^-2 - m11^-1*m44*nf^-2 - 1/2*
         m11^-1*m44*nf^-1 + 3/2*nf^-2 + 3/2*nf^-1 )

       + Ab(m11)*Ab(m14) * (  - 1 - 1/2*m11^-1*m44 - 1/4*(m44 + m11)*m14^-1 )

       + Ab(m11)*Ab(m44) * (  - 1/4*m11^-1*m44*nf^-2 - 1/4*m11^-1*m44*nf^-1 + 
         1/2*m11^-1*m44 )

       + Ab(m14)*pi16 * ( 1/4*(2 + nf)*(m44 + m11) )

       + Ab(m14)^2 * (  - 1/4*nf - 1/4*(m44 + m11)*m14^-1*nf )

       + Ab(m44)*pi16 * ( 1/4*m44*nf^-2 + 1/4*m44*nf^-1 - 1/2*m44 );

   vp4SPNV =
       + AbV(m11) * (  - 1/2*nf^-1 + 1/2*( - 1 + 2*nf) );

   vp6SPNLV =
       + AbV(m11) * (  - 16*m11*L8r*nf^-1 + 8*m11*L5r*nf^-1 + 32*( - 1 + nf)*(
         1 + 2*nf)*m11*L6r - 16*( - 1 + nf)*(1 + 2*nf)*m11*L4r + 16*( - 1 + 2*
         nf)*m11*L8r - 8*( - 1 + 2*nf)*m11*L5r )

       + BbV(m11) * (  - 8*m11^2*L8r*nf^-1 + 4*m11^2*L5r*nf^-1 + 16*( - 1 + nf
         )*(1 + 2*nf)*m11^2*L6r - 8*( - 1 + nf)*(1 + 2*nf)*m11^2*L4r + 8*( - 1
          + 2*nf)*m11^2*L8r - 4*( - 1 + 2*nf)*m11^2*L5r );

   vp6SPNRV =
       + Ab(m11)*AbV(m11) * ( 1/2*nf^-2 + nf^-1 - 1/2*(1 + 2*nf) )

       + Ab(m11)*BbV(m11) * ( 1/4*m11*nf^-2 + 1/2*m11*nf^-1 - 1/4*(1 + 2*nf)*
         m11 )

       + AbV(m11)*pi16 * (  - 1/4*m11*nf^-2 - 1/2*m11*nf^-1 + 1/4*(1 + 2*nf)*
         m11 )

       + AbV(m11)^2 * ( 1/8*nf^-2 + 1/4*nf^-1 - 1/8*(1 + 2*nf) )

       + AbV(m11)*BbV(m11) * ( 1/4*m11*nf^-2 + 1/2*m11*nf^-1 - 1/4*(1 + 2*nf)*
         m11 );

   vp4PQSPNV =
       + AbV(m11) * (  - 1/2 - 1/2*nf^-1 )

       + AbV(m14) * ( nf )

       + BbV(m11) * ( 1/2*(m44 - m11)*nf^-1 );

   vp6PQSPNLV =
       + AbV(m11) * (  - 16*m11*L8r*nf^-1 - 16*m11*L8r + 8*m11*L5r - 16*(1 + 
         nf)*m44*L6r + 8*(1 + nf)*m44*L4r - 8*(m44 - 2*m11)*L5r*nf^-1 - 32*(
         m44 - m11)*L7r )

       + AbV(m14) * ( 32*m44*L6r*nf^2 - 16*m44*L4r*nf^2 + 16*(m44 + m11)*L8r*
         nf - 8*(m44 + m11)*L5r*nf )

       + AbV(m44) * ( 16*( - 1 + nf)*(1 + 2*nf)*m44*L6r - 8*( - 1 + nf)*(1 + 2
         *nf)*m44*L4r )

       + BbV(m11) * (  - 8*m11^2*L8r + 4*m11^2*L5r - 16*( - 2*m44 + 3*m11 + 
         m11*nf)*m44*L6r + 8*( - 2*m44 + 3*m11 + m11*nf)*m44*L4r + 16*(m44 - 
         m11)*(m44 - m11)*L7r - 4*(4*m44 - 5*m11)*m11*L5r*nf^-1 + 8*(m44^2 + 2
         *m11*m44 - 4*m11^2)*L8r*nf^-1 )

       + BbV(m14) * ( 16*(m44 + m11)*m44*L6r*nf^2 - 8*(m44 + m11)*m44*L4r*nf^2
          + 4*(m44 + m11)*(m44 + m11)*L8r*nf - 2*(m44 + m11)*(m44 + m11)*L5r*
         nf )

       + CbV(m11) * ( 32*(m44 - m11)*m11*m44*L6r - 16*(m44 - m11)*m11*m44*L4r
          + 16*(m44 - m11)*m11^2*L8r*nf^-1 - 8*(m44 - m11)*m11^2*L5r*nf^-1 );

   vp6PQSPNRV =
       + Ab(m11)*AbV(m11) * ( 3/2 - 1/4*m11^-1*m44*nf^-2 - 1/4*m11^-1*m44*
         nf^-1 + nf^-2 + 3/2*nf^-1 )

       + Ab(m11)*AbV(m14) * (  - 1 - 1/2*m11^-1*m44 )

       + Ab(m11)*AbV(m44) * (  - 1/4*m11^-1*m44*nf^-2 - 1/4*m11^-1*m44*nf^-1
          + 1/2*m11^-1*m44 )

       + Ab(m11)*BbV(m11) * ( 1/4*m11^-1*m44^2*nf^-2 + 3/4*m11 - 3/4*(m44 - 2*
         m11)*nf^-1 - 1/4*(7*m44 - 8*m11)*nf^-2 )

       + Ab(m11)*BbV(m14) * (  - 1/4*(m44 + m11) )

       + Ab(m11)*CbV(m11) * (  - 1/2*(m44 - m11)*m11*nf^-1 + 1/2*(m44 - m11)*(
         m44 - 2*m11)*nf^-2 )

       + Ab(m14)*AbV(m11) * (  - 1/2 - 1/4*(m44 + m11)*m14^-1 )

       + Ab(m14)*AbV(m14) * (  - 1/2*nf - 1/4*(m44 + m11)*m14^-1*nf )

       + Ab(m14)*BbV(m11) * (  - 1/2*(m44 + m11) )

       + Ab(m14)*BbV(m14) * (  - 1/4*(m44 + m11)*nf )

       + Ab(m44)*BbV(m11) * (  - 1/4*m44*nf^-2 - 1/4*m44*nf^-1 + 1/2*m44 )

       + AbV(m11)*pi16 * ( 1/4*(m44 - 2*m11) + 1/2*(m44 - 2*m11)*nf^-2 + 1/4*(
         2*m44 - 5*m11)*nf^-1 )

       + AbV(m11)^2 * ( 3/8 + 1/8*nf^-2 + 1/4*nf^-1 )

       + AbV(m11)*AbV(m14) * (  - 1/2 )

       + AbV(m11)*BbV(m11) * ( 3/4*m11 - 1/4*(m44 - 4*m11)*nf^-1 - 1/4*(m44 - 
         3*m11)*nf^-2 )

       + AbV(m11)*BbV(m14) * (  - 1/4*(m44 + m11) )

       + AbV(m11)*CbV(m11) * (  - 1/2*(m44 - m11)*m11*nf^-2 - 1/2*(m44 - m11)*
         m11*nf^-1 )

       + AbV(m14)*pi16 * ( 1/4*(2 + nf)*(m44 + m11) )

       + AbV(m14)^2 * (  - 1/4*nf )

       + AbV(m14)*BbV(m11) * (  - 1/2*(m44 + m11) )

       + AbV(m14)*BbV(m14) * (  - 1/4*(m44 + m11)*nf )

       + AbV(m44)*pi16 * ( 1/4*m44*nf^-2 + 1/4*m44*nf^-1 - 1/2*m44 )

       + AbV(m44)*BbV(m11) * (  - 1/4*m44*nf^-2 - 1/4*m44*nf^-1 + 1/2*m44 )

       + BbV(m11)*pi16 * ( 1/2*(m44 - m11)*m11*nf^-1 - 1/2*(m44 - m11)*(m44 - 
         3*m11)*nf^-2 )

       + BbV(m11)^2 * (  - 1/4*(m44 - m11)*m11*nf^-1 + 1/8*(m44 - m11)*(m44 - 
         5*m11)*nf^-2 )

       + BbV(m11)*CbV(m11) * ( 1/2*(m44 - m11)*(m44 - m11)*m11*nf^-2 )

       + CbV(m11)*pi16 * (  - 1/2*(m44 - m11)*(m44 - m11)*m11*nf^-2 );


